Model Function Based Conditional Gradient Method with Armijo-like Line Search

The Conditional Gradient Method is generalized to a class of non-smooth non-convex optimization problems with many applications in machine learning. The proposed algorithm iterates by minimizing so-called model functions over the constraint set. Complemented with an Amijo line search procedure, we prove that subsequences converge to a stationary point. The abstract framework of model functions provides great flexibility for the design of concrete algorithms. As special cases, for example, we develop an algorithm for additive composite problems and an algorithm for non-linear composite problems which leads to a Gauss--Newton-type algorithm. Both instances are novel in non-smooth non-convex optimization and come with numerous applications in machine learning. Moreover, we obtain a hybrid version of Conditional Gradient and Proximal Minimization schemes for free, which combines advantages of both. Our algorithm is shown to perform favorably on a sparse non-linear robust regression problem and we discuss the flexibility of the proposed framework in several matrix factorization formulations.

==> figures/SignalAnalysis_Delta_modelFW_time.dat <==
0.012774 134407.897368978302
0.033116 73110.531499591467
0.063346 29602.941428980193
0.087105 4794.607993305493
0.100849 1522.986603006375
0.116268 3577.162184238874
0.139186 543.641202136409
0.153219 349.072610421703
0.169864 374.428224924173
0.185045 69.009378975505
0.206989 42.477606211269
0.222707 42.209006376430
0.237868 37.457455957057
0.256467 14.117853000258
0.277461 43.204647505940
0.308968 42.534728027778
0.324511 21.693486920347
0.342062 34.246694926125
0.368496 3.076170933899
0.388971 14.915306253741
0.403318 4.172931338169
0.431504 0.357880811414
0.466477 8.372481182712
0.481888 0.417632783512
0.514783 0.655229671785
0.529168 0.329534517557
0.542898 0.099290035272
0.587022 0.278977222530
0.602114 0.071616881105
0.616423 0.034832066813
0.668159 0.012210270128
0.727188 0.105110098044
0.764466 0.055453048190
0.779973 0.004100539623
0.866515 0.007054131900
1.035892 0.000234889558
1.050166 0.001613610089
1.065260 0.001585982271
1.079579 0.001558563294
1.093997 0.001531334419
1.107702 0.001504272419
1.124811 0.001477348094
1.158342 0.001450524302
1.172853 0.001423753463
1.188335 0.001396974396
1.202590 0.001370108297
1.216378 0.001343053940
1.231839 0.001315681984
1.246159 0.001293723501
1.261292 0.001282169145
1.275517 0.000456689842
1.406647 0.002958227684
1.575451 0.001646629898
1.614132 0.001022890188
1.627906 0.000253879723
1.641666 0.000253887611
1.656765 0.000253304686
1.671022 0.000251893987
1.686499 0.000249334880
1.700916 0.000245205512
1.714715 0.000238974688
1.733706 0.000230020716
1.765239 0.000217709006
1.822921 0.000109379638
1.889130 0.000348424728
1.904189 0.000172670676
1.918454 0.000172606051
1.933579 0.000172245749
1.947856 0.000060288592
2.019195 0.000355389904
2.033450 0.000036407837
2.114296 0.000826353746
2.159690 0.000601119820
2.173952 0.000154505484
2.189092 0.000139566353
2.245083 0.000521355018
2.361954 0.000108660217
2.375689 0.000123561804
2.390374 0.000111222354
2.404074 0.000092572627
2.418858 0.000064906370
2.436131 0.000024311514
2.526278 0.000151409477
2.601227 0.000091483627
2.646744 0.000069921240
2.702039 0.000013661243
2.853434 0.000091782284
3.009328 0.000162743829
3.051688 0.000058060374
3.205826 0.000014262958
3.248286 0.000057783331
3.423311 0.000004989670
3.465740 0.000046801721
3.620169 0.000013993591
3.662506 0.000020645501
3.851038 0.000033465498
4.161822 0.000009351545
4.211788 0.000019917643
4.401153 0.000034623758
4.451345 0.000013392397


==> figures/SignalAnalysis_Delta_proxLinBT_time.dat <==
0.040429 134231.421461798804
0.079667 59853.644177490351
0.097615 28914.551774233267
0.114260 16655.128253105438
0.131994 11380.200807139103
0.148627 7537.040460389922
0.166418 2353.701620440701
0.183129 460.076311200715
0.200917 73.381059738189
0.298587 1836.812095038695
0.316470 5441.073603637167
0.336874 678.260793628659
0.370519 8.600502298723
0.389525 2020.827982849096
0.407392 625.211719658422
0.425626 935.594951403986
0.445129 195.828325237191
0.471662 9.307851381098
0.500578 1.303343039963
0.588461 0.691863205921
0.615896 0.730110752291
0.666657 0.492308383848
0.698279 0.448040946249
0.728857 0.428063102157
0.767395 0.438844784105
0.793670 0.265854605619
0.829938 0.270370037812
0.860628 0.270288191525
0.896454 0.305987802723
0.926950 0.249286177426
0.962923 0.161541518530
1.017913 0.093433528575
1.068480 0.037761667627
1.098922 0.047893379666
1.133809 0.002516801371
1.256511 0.000571993398
1.280610 0.000261985733
1.378786 0.000160668882
1.404103 0.000126462633
1.496866 0.000062683328
1.522251 0.002037900558
1.635313 0.000222833420
1.719870 0.000185823374
1.797453 0.000262687136
1.873996 0.001288016774
1.950155 0.000964075058
2.054477 0.002213072708
2.157928 0.000048093389
2.184745 0.001026184138
2.307854 0.000077906512
2.336835 0.000949642621
2.468478 0.000434821337
2.570567 0.000258400531
2.670918 0.000337997579
2.779006 0.000202004496
2.881224 0.000582755361
2.973711 0.000756055753
3.066875 0.001846623974
3.156081 0.000538599212
3.250770 0.003818219775
3.363184 0.004469510011
4.743876 0.000021117005
6.687081 0.000003938454
9.351697 0.000000374144
12.786186 0.000000019445
12.826954 0.000017903578
28.830805 -0.000000354983
45.015028 -0.000000000979
55.516331 0.000000000000
56.096633 0.000000000000
56.741034 0.000000000000
57.522589 0.000000000000
73.614635 -0.000000000004
73.639379 0.000000000000
73.660376 0.000000000004
73.685325 0.000000000004
75.517584 0.000000000000
76.348949 0.000000000000
77.188509 0.000000000000
78.019876 0.000000000000
78.843742 0.000000000000
79.715886 0.000000000000
80.541373 0.000000000000
81.372343 0.000000000000
82.195201 0.000000000000
83.041063 0.000000000000
83.870437 0.000000000000
84.694154 0.000000000000
85.529073 0.000000000000
86.364976 0.000000000000
87.186226 0.000000000000
88.049302 0.000000000000
88.885418 0.000000000000
89.716701 0.000000000000
90.565164 0.000000000000
91.388959 0.000000000000
92.204065 0.000000000000
93.032489 0.000000000000
93.849718 0.000000000000
94.669452 0.000000000000


==> figures/SignalAnalysis_Delta_proxLinLS_time.dat <==
0.042763 134231.421461798804
0.062895 59794.795685613091
0.103575 21875.635559936738
0.124273 13185.885773815426
0.149588 7140.132429899175
0.169981 2866.005465847731
0.191565 1009.827994917621
0.208212 673.373027375361
0.237361 332.498070414964
0.263201 1980.580434335017
0.281063 881.619766293250
0.302345 1053.733893780856
0.347671 568.362447963802
0.368118 143.593368643713
0.390087 290.211281923650
0.416017 52.772935496490
0.439301 24.088836013871
0.465132 1.229837325885
0.484550 1.572385838670
0.502852 0.650654700381
0.541109 0.188503539110
0.563035 0.233627381018
0.606486 0.542484581892
0.627338 0.511020967242
0.647083 0.045822409687
0.684914 10.621896935736
0.714111 2.713284456233
0.742081 0.403351840418
0.772932 2.234833428993
0.804395 1.301303019536
0.831854 0.035842748468
0.891593 0.046543054756
0.945414 0.068249244665
0.994701 0.094806595633
1.044252 0.036956299991
1.093470 0.027568344125
1.143220 0.024009502155
1.204491 0.104006283902
1.261042 0.089897215243
1.310174 0.024730081197
1.364418 0.021675881275
1.445312 0.026444572868
1.497545 0.026067790444
1.549323 0.033250114961
1.604996 0.036046565150
1.653816 0.011295510922
1.706023 0.011616059808
1.758441 0.015098722448
1.816838 0.016818515840
1.865492 0.005532850017
1.917582 0.005709289260
1.995128 0.007532306368
2.050547 0.008386938120
2.099428 0.002844470688
2.151792 0.002892443561
2.203713 0.003913900422
2.261504 0.004296883999
2.319890 0.001504283140
2.388197 0.001487222515
2.453117 0.002088563080
2.519528 0.002236273391
2.606909 0.000813299856
2.669413 0.000771156727
2.731550 0.001138611387
2.798382 0.001175622623
2.857022 0.000448586208
2.923566 0.000401382553
2.981889 0.000199096212
3.047019 0.000149092684
3.109294 0.000248267730
3.175814 0.000205330500
3.262743 0.000109872468
3.329332 0.000072983810
3.391160 0.000054921824
3.453841 0.000029493895
3.512257 0.000061615108
3.582514 0.000104267237
3.643443 0.000058050766
3.709867 0.000032111966
3.770106 0.000027274928
3.829163 0.000010078442
3.903243 0.000006616810
3.952131 0.000005066518
4.000932 0.000004548983
4.050093 0.000002600511
4.099008 0.000004306479
4.169798 0.000007496732
4.281450 0.002987807973
4.396971 0.002423603666
4.513755 0.001718209969
4.624891 0.002000349021
4.707772 0.005652005198
4.818567 0.000507375396
4.928195 0.000749954594
4.989905 0.001503255764
5.099054 0.000602964257
5.209952 0.001668790006
5.331260 0.004513872023
5.472950 0.003345303139
5.607594 0.002340735697


==> figures/SignalAnalysis_data.dat <==
0.100000 146.795729462991
0.101902 148.145435875726
0.103804 150.865522698820
0.105706 145.125415246601
0.107608 148.673253933215
0.109510 154.588285769084
0.111411 151.980169461486
0.113313 144.621065581679
0.115215 150.850815495671
0.117117 113.969249506774
0.119019 145.297826496603
0.120921 142.351326378342
0.122823 143.307715822920
0.124725 153.334596156219
0.126627 141.677815858154
0.128529 146.046727743089
0.130430 98.832853125688
0.132332 138.898542777065
0.134234 149.897209415303
0.136136 140.635757149232
0.138038 138.860860069453
0.139940 148.797455327274
0.141842 131.746989166440
0.143744 138.191318744823
0.145646 135.092104966154
0.147548 139.555029182466
0.149449 134.546380169929
0.151351 159.861754235530
0.153253 137.573675700532
0.155155 132.633331864822
0.157057 158.991873666119
0.158959 135.249566450452
0.160861 160.915695169081
0.162763 121.752758239310
0.164665 130.233011408175
0.166567 126.442824386483
0.168468 128.278667293567
0.170370 131.162155960036
0.172272 133.562611373584
0.174174 129.633884011268
0.176076 129.471802968240
0.177978 126.126727158087
0.179880 112.614991897539
0.181782 153.038136425244
0.183684 119.547961265548
0.185586 163.410699838880
0.187487 120.448092705053
0.189389 123.281419662985
0.191291 170.494508057313
0.193193 128.975577046345
0.195095 124.442086054517
0.196997 103.885255063897
0.198899 122.567923858798
0.200801 123.270965917564
0.202703 114.876758742576
0.204605 83.902030357756
0.206507 119.967072593831
0.208408 137.799406462526
0.210310 150.684133409451
0.212212 137.273298983944
0.214114 121.960688221207
0.216016 126.593212872591
0.217918 126.469952653314
0.219820 104.662310275272
0.221722 63.437426699459
0.223624 120.860146763782
0.225526 114.975083564043
0.227427 112.476272529271
0.229329 159.375216946901
0.231231 110.057632007789
0.233133 116.106108631169
0.235035 131.035936837190
0.236937 115.429886660338
0.238839 126.134611337618
0.240741 96.163131031184
0.242643 111.160938662831
0.244545 131.316665971633
0.246446 111.797691835360
0.248348 113.137136025308
0.250250 118.330744000839
0.252152 84.551361026600
0.254054 56.893153857260
0.255956 126.272821051698
0.257858 108.889596346865
0.259760 67.704666758743
0.261662 108.185649974567
0.263564 109.471507937146
0.265465 111.876956685476
0.267367 98.007820858438
0.269269 134.145821079418
0.271171 118.215956498425
0.273073 106.738051445856
0.274975 105.735290710508
0.276877 102.229857762927
0.278779 119.376611533071
0.280681 101.766718048044
0.282583 106.261013590478
0.284484 100.905129576696
0.286386 62.523359519670
0.288288 104.880416703611
0.290190 99.298649974565
0.292092 102.511223725596
0.293994 104.118489042309
0.295896 76.269952359243
0.297798 117.745190108117
0.299700 99.315375085493
0.301602 106.211275008717
0.303504 100.755459045192
0.305405 139.473466371551
0.307307 100.828805532370
0.309209 66.360470729033
0.311111 99.972536885691
0.313013 100.566455978230
0.314915 94.566048872160
0.316817 77.235856956218
0.318719 129.795353449513
0.320621 60.709486692761
0.322523 117.994868908463
0.324424 62.817064118363
0.326326 99.148798429281
0.328228 81.645566109022
0.330130 95.290855344618
0.332032 96.416818048206
0.333934 104.534182373654
0.335836 91.563529387114
0.337738 123.423845958913
0.339640 109.775678396739
0.341542 109.598874339635
0.343443 92.135961187575
0.345345 97.546719156404
0.347247 95.185297822958
0.349149 105.342319661321
0.351051 90.658488763200
0.352953 93.550449549344
0.354855 94.526484485967
0.356757 91.641712974585
0.358659 75.237020613609
0.360561 91.960822193558
0.362462 92.641869293642
0.364364 92.210445471964
0.366266 70.218008550702
0.368168 102.282006666051
0.370070 90.755233762045
0.371972 93.015199548207
0.373874 89.767136747763
0.375776 86.040785478472
0.377678 109.899524083717
0.379580 138.373150860689
0.381481 85.995955417020
0.383383 90.596864887560
0.385285 84.023118699443
0.387187 92.936720324473
0.389089 87.637389572273
0.390991 83.572266345040
0.392893 82.368373706682
0.394795 66.792298989765
0.396697 83.158022613730
0.398599 76.754991431688
0.400501 88.966322429312
0.402402 84.331029858167
0.404304 125.980065026473
0.406206 83.528352378747
0.408108 71.181041562631
0.410010 48.459819811254
0.411912 105.410844171254
0.413814 66.466612673470
0.415716 86.179460768621
0.417618 108.688186386971
0.419520 42.082952323101
0.421421 80.136431738523
0.423323 83.113938520588
0.425225 75.555766737244
0.427127 82.481509369457
0.429029 78.510083478811
0.430931 84.514764305066
0.432833 76.844163125361
0.434735 81.674505490898
0.436637 76.867055036985
0.438539 64.378592157275
0.440440 81.141337981857
0.442342 80.672187501560
0.444244 65.282251037710
0.446146 77.375353387203
0.448048 75.098525295857
0.449950 78.701833570761
0.451852 76.408743377462
0.453754 80.295649225460
0.455656 107.730592091441
0.457558 76.899718353416
0.459459 76.203665346187
0.461361 103.018965868050
0.463263 29.264057720009
0.465165 75.042920836899
0.467067 77.832137959701
0.468969 71.919287615256
0.470871 74.137690639776
0.472773 77.993943999014
0.474675 77.698692811385
0.476577 76.309780650067
0.478478 72.135424112464
0.480380 70.549701547752
0.482282 50.486049464191
0.484184 74.298253414772
0.486086 136.867841383069
0.487988 74.699842442589
0.489890 71.326821463831
0.491792 73.625716299800
0.493694 84.096034025030
0.495596 76.056567655454
0.497497 70.618383267153
0.499399 73.523225001135
0.501301 65.185508104012
0.503203 71.985102396383
0.505105 80.861692519682
0.507007 74.748327327267
0.508909 72.145823891565
0.510811 73.419578172360
0.512713 71.016685159087
0.514615 19.206241490188
0.516517 75.786227318457
0.518418 73.087426881373
0.520320 69.690370452026
0.522222 66.071941122856
0.524124 65.740143672666
0.526026 29.402595049724
0.527928 22.124697616247
0.529830 66.715969676405
0.531732 22.387225169994
0.533634 70.582874701718
0.535536 24.481457534357
0.537437 72.511361177481
0.539339 90.474554505493
0.541241 26.856673332508
0.543143 94.487095130124
0.545045 65.361469726710
0.546947 36.167437671668
0.548849 69.000183607466
0.550751 67.717982506298
0.552653 80.781713342883
0.554555 63.600038456914
0.556456 67.996999719250
0.558358 76.472320425276
0.560260 64.925853846217
0.562162 65.649394284354
0.564064 66.885880184135
0.565966 39.732796505086
0.567868 21.925358263218
0.569770 67.075127083577
0.571672 113.402817901761
0.573574 66.990513786262
0.575475 64.334195117959
0.577377 71.104234629596
0.579279 75.172789839992
0.581181 63.453264106099
0.583083 59.162810872084
0.584985 65.854977452636
0.586887 60.929778070220
0.588789 63.106841824759
0.590691 37.172137521606
0.592593 26.848305974299
0.594494 66.723010956580
0.596396 65.485415643904
0.598298 67.071429746220
0.600200 61.735914532581
0.602102 49.925888470577
0.604004 78.817451868685
0.605906 61.314841531243
0.607808 111.870500487418
0.609710 78.980811959789
0.611612 65.084031320616
0.613514 65.024724054862
0.615415 64.021886155952
0.617317 63.825392293835
0.619219 59.965404580521
0.621121 62.208711243162
0.623023 89.818759360072
0.624925 58.269815112106
0.626827 95.071601987451
0.628729 60.080703067990
0.630631 59.832911033243
0.632533 60.755183073015
0.634434 90.102830798285
0.636336 58.779045758306
0.638238 80.655189401816
0.640140 95.868991176527
0.642042 58.119664097244
0.643944 70.342615235393
0.645846 57.566021341721
0.647748 62.911921030529
0.649650 56.911884141130
0.651552 28.439342103310
0.653453 59.849104884851
0.655355 44.338228741366
0.657257 66.890311364921
0.659159 66.224686310809
0.661061 59.116667328110
0.662963 54.358957508592
0.664865 62.331469921830
0.666767 60.781157577182
0.668669 55.098208520439
0.670571 53.134193035518
0.672472 57.366231900924
0.674374 61.934957765037
0.676276 54.047825404360
0.678178 84.170442609249
0.680080 61.812642399571
0.681982 16.077357276836
0.683884 13.397057967933
0.685786 62.620577222284
0.687688 57.416970576736
0.689590 73.954628372874
0.691491 49.429071041752
0.693393 55.520718420912
0.695295 54.811961917085
0.697197 114.688129360499
0.699099 55.303128185011
0.701001 54.288411927404
0.702903 56.064079776099
0.704805 57.040417200072
0.706707 71.076584578506
0.708609 49.330036331701
0.710511 56.489850837542
0.712412 43.511364386743
0.714314 52.448115027691
0.716216 52.943160019384
0.718118 48.216432637608
0.720020 88.187482266819
0.721922 38.331847804628
0.723824 54.533375277752
0.725726 52.307675700017
0.727628 53.741487064424
0.729530 46.129223290492
0.731431 53.526088540799
0.733333 40.521904699237
0.735235 49.427018267687
0.737137 32.364952433011
0.739039 54.113359548028
0.740941 50.642235735664
0.742843 48.658033813285
0.744745 79.101193016426
0.746647 50.022971679705
0.748549 51.490192659117
0.750450 55.210076093869
0.752352 50.694198191955
0.754254 49.747234818034
0.756156 103.902237969139
0.758058 49.608618448633
0.759960 34.484798996575
0.761862 63.681380906486
0.763764 90.073068091431
0.765666 48.465082774208
0.767568 51.313091832183
0.769469 -0.657738554725
0.771371 45.085735982743
0.773273 31.587417448163
0.775175 51.645635178571
0.777077 50.448659555428
0.778979 46.065405301915
0.780881 46.460479116228
0.782783 50.016773500042
0.784685 50.616252714268
0.786587 50.283095790972
0.788488 55.479947434129
0.790390 58.825805549709
0.792292 56.192230373914
0.794194 44.792475412868
0.796096 53.443161253460
0.797998 41.680114408126
0.799900 20.630629914635
0.801802 35.138108110285
0.803704 60.301010037452
0.805606 51.478033901532
0.807508 46.149372168271
0.809409 -0.909765208198
0.811311 51.284993498746
0.813213 46.979304852506
0.815115 50.033835190584
0.817017 62.746672987062
0.818919 23.772341118107
0.820821 -9.365622771186
0.822723 49.986989711020
0.824625 35.282714975811
0.826527 51.943793754459
0.828428 42.644173260643
0.830330 42.319588581148
0.832232 68.409135217162
0.834134 44.178576865712
0.836036 44.482287356311
0.837938 45.270350504992
0.839840 70.536709158048
0.841742 47.118816016592
0.843644 46.470479374151
0.845546 44.219978525417
0.847447 50.889394883124
0.849349 45.096282121763
0.851251 47.724617626948
0.853153 52.243951301285
0.855055 47.042738939037
0.856957 16.563214461425
0.858859 47.636641238703
0.860761 49.728474876706
0.862663 44.422183137297
0.864565 58.215558365949
0.866466 63.858938370326
0.868368 46.654864737444
0.870270 68.201607358143
0.872172 40.063841990982
0.874074 66.695366105065
0.875976 18.662669837834
0.877878 38.663729208010
0.879780 57.336962114477
0.881682 26.267601299130
0.883584 37.579110145051
0.885485 43.379794455341
0.887387 44.556209076223
0.889289 22.923326517907
0.891191 18.803675017485
0.893093 67.185174301587
0.894995 27.451710147095
0.896897 80.718691441036
0.898799 51.052720082336
0.900701 43.750470987697
0.902603 42.360104833355
0.904505 40.319436771392
0.906406 38.732454317765
0.908308 42.993506973018
0.910210 40.760567200727
0.912112 35.257168573684
0.914014 75.325576627739
0.915916 68.126453895773
0.917818 33.929762880290
0.919720 62.907588793584
0.921622 42.865095810512
0.923524 43.246095131526
0.925425 37.311112030811
0.927327 24.691752025584
0.929229 27.667542285653
0.931131 45.112871098685
0.933033 45.411143398548
0.934935 41.636088710196
0.936837 40.664635748888
0.938739 -1.988978558457
0.940641 44.719921568152
0.942543 44.917801113540
0.944444 39.521234049280
0.946346 -1.473484393337
0.948248 42.651582209983
0.950150 38.946796097011
0.952052 31.669043173975
0.953954 28.640402823784
0.955856 11.717340113681
0.957758 39.325440872047
0.959660 38.256723087946
0.961562 39.994444419808
0.963463 15.519148508455
0.965365 49.480126325451
0.967267 37.103196905664
0.969169 25.971612673273
0.971071 -7.574756894362
0.972973 41.281006722272
0.974875 36.083256469759
0.976777 39.494045123512
0.978679 65.503564842596
0.980581 39.415567726122
0.982482 53.117484010580
0.984384 36.255955887683
0.986286 43.372072721297
0.988188 42.034775432820
0.990090 37.145778073714
0.991992 35.562532339690
0.993894 15.814788697061
0.995796 56.857534209779
0.997698 35.646744229785
0.999600 39.247452994372
1.001502 39.387517000757
1.003403 81.253561078018
1.005305 37.283885082923
1.007207 40.289953182692
1.009109 43.628230516109
1.011011 37.054527113308
1.012913 38.755923980159
1.014815 37.804651702063
1.016717 38.960661806917
1.018619 32.751631808697
1.020521 37.877458317819
1.022422 41.099637396786
1.024324 35.849867119550
1.026226 35.811242341213
1.028128 32.145226708943
1.030030 13.727899174498
1.031932 39.245125999190
1.033834 34.790763894050
1.035736 34.983560296919
1.037638 37.233273128686
1.039540 36.537242086120
1.041441 39.856687853194
1.043343 38.544825758008
1.045245 1.214876114214
1.047147 82.492317943047
1.049049 41.561246659110
1.050951 -4.557387494197
1.052853 37.871226860718
1.054755 35.243051501381
1.056657 34.737432583619
1.058559 46.739099232615
1.060460 47.561906950668
1.062362 35.557786779645
1.064264 35.687520137840
1.066166 68.149703624951
1.068068 46.268219510489
1.069970 35.891484326552
1.071872 35.631128073326
1.073774 79.767629420095
1.075676 57.446294181046
1.077578 24.102589484678
1.079479 -9.922050552598
1.081381 35.690178063262
1.083283 37.117787905550
1.085185 33.952148211282
1.087087 31.262169662009
1.088989 33.969625763824
1.090891 36.335639793036
1.092793 31.750293866007
1.094695 55.205127929260
1.096597 36.396623222722
1.098498 34.963341971544
1.100400 31.369683428125
1.102302 32.385669172565
1.104204 36.237990981100
1.106106 32.989238261423
1.108008 33.846419471926
1.109910 35.361614485026
1.111812 32.031021337022
1.113714 36.734608491338
1.115616 35.913752547813
1.117518 31.836654511151
1.119419 48.483658656244
1.121321 31.083704623672
1.123223 31.866614295355
1.125125 34.600431084131
1.127027 34.907483665721
1.128929 33.563803981396
1.130831 34.236112633852
1.132733 29.430992048159
1.134635 35.299370349221
1.136537 30.475564085979
1.138438 71.060565555157
1.140340 33.523052888232
1.142242 51.503529220187
1.144144 -25.224829434218
1.146046 41.523792301716
1.147948 32.819701460642
1.149850 34.297800809769
1.151752 26.200033488379
1.153654 33.181296793772
1.155556 15.390530114748
1.157457 30.266228296428
1.159359 31.003094171316
1.161261 63.183399605383
1.163163 15.629167234879
1.165065 36.708982000038
1.166967 41.102817159501
1.168869 29.333447475072
1.170771 75.272739126408
1.172673 18.660340759114
1.174575 24.460791098761
1.176476 35.166980835635
1.178378 35.022803913924
1.180280 45.448413739419
1.182182 31.287784721527
1.184084 29.544305379959
1.185986 65.978862747979
1.187888 13.792661586648
1.189790 65.653362235989
1.191692 -8.428167134010
1.193594 29.722747122772
1.195495 34.905084021119
1.197397 71.572573457574
1.199299 19.902387375615
1.201201 62.809531776122
1.203103 12.658251984925
1.205005 28.815947124661
1.206907 31.619436746089
1.208809 34.823119533798
1.210711 34.173931490794
1.212613 45.172686895477
1.214515 -4.627275245652
1.216416 65.149927022986
1.218318 53.890482585818
1.220220 38.468635113489
1.222122 16.705233856988
1.224024 33.387641434303
1.225926 0.229432042649
1.227828 32.633998090167
1.229730 30.342280035806
1.231632 7.512547025609
1.233534 11.119148062607
1.235435 34.778791068293
1.237337 29.126815246875
1.239239 29.102354755945
1.241141 32.242159321520
1.243043 30.075112723160
1.244945 26.908786914463
1.246847 29.103496568666
1.248749 54.988155637324
1.250651 92.729451599818
1.252553 31.286588825760
1.254454 33.098758128532
1.256356 67.956939141201
1.258258 31.496703731828
1.260160 34.433740934712
1.262062 26.845674997044
1.263964 28.576235306722
1.265866 28.715177419547
1.267768 29.389558412429
1.269670 11.061604166970
1.271572 26.094225235132
1.273473 31.506158065786
1.275375 27.951325629600
1.277277 66.653438909588
1.279179 49.807208498011
1.281081 29.279030416393
1.282983 10.603615078731
1.284885 29.480842467745
1.286787 15.334440078800
1.288689 26.598596734056
1.290591 38.058592147908
1.292492 27.251451885263
1.294394 56.365975483252
1.296296 27.413725061634
1.298198 27.822109495353
1.300100 27.293155463884
1.302002 45.869062265398
1.303904 28.994496742962
1.305806 27.249241841753
1.307708 29.806784781035
1.309610 48.439138161953
1.311512 50.938997154024
1.313413 28.487451756292
1.315315 28.875019576434
1.317217 26.927364056498
1.319119 7.127530133279
1.321021 25.243652764717
1.322923 29.807947067980
1.324825 44.468396735182
1.326727 12.458486359633
1.328629 26.366374030481
1.330531 28.227670029253
1.332432 -5.944934316567
1.334334 26.756253716344
1.336236 27.334294640623
1.338138 26.914692474610
1.340040 28.614250120711
1.341942 24.608197883978
1.343844 28.681147448103
1.345746 24.903355607550
1.347648 25.810633803764
1.349550 26.664898451076
1.351451 48.709257964424
1.353353 46.657348660727
1.355255 24.841130722634
1.357157 55.688403236537
1.359059 28.112337959809
1.360961 24.722454004184
1.362863 27.466729895036
1.364765 2.973952359836
1.366667 5.239478731801
1.368569 28.105635872248
1.370470 23.799881252521
1.372372 23.380036265938
1.374274 26.310256761573
1.376176 25.765410322029
1.378078 54.290864606708
1.379980 23.567419254848
1.381882 33.932279691736
1.383784 14.553789676178
1.385686 28.308248682057
1.387588 17.177450711631
1.389489 24.835597787747
1.391391 11.714931285532
1.393293 46.449985352779
1.395195 78.172956699138
1.397097 28.322296265354
1.398999 20.809735251455
1.400901 4.801101130780
1.402803 25.917091336572
1.404705 77.039702278657
1.406607 42.646987055879
1.408509 25.846337132175
1.410410 31.262722983287
1.412312 41.636069129659
1.414214 27.351873071929
1.416116 25.633383277953
1.418018 23.545539419952
1.419920 25.898603704440
1.421822 34.904021923215
1.423724 20.567539419585
1.425626 43.176337018410
1.427528 30.485297974706
1.429429 22.190986291288
1.431331 25.027592180251
1.433233 25.502617924085
1.435135 22.710207139735
1.437037 28.288528168510
1.438939 30.915839667847
1.440841 -5.816921553514
1.442743 29.971482927777
1.444645 23.207179936587
1.446547 26.072326466883
1.448448 20.454352162010
1.450350 23.732812573556
1.452252 25.872257071544
1.454154 25.426093189440
1.456056 -15.830412037230
1.457958 24.430847037751
1.459860 25.723596533634
1.461762 29.909049944512
1.463664 28.797402916058
1.465566 30.797695936675
1.467467 84.440631185076
1.469369 25.602825969139
1.471271 21.691017304794
1.473173 19.287492370902
1.475075 25.734906400763
1.476977 25.325625415859
1.478879 -19.208800418214
1.480781 24.048721617504
1.482683 24.039106212561
1.484585 24.318007372989
1.486486 26.594144413347
1.488388 25.211114028266
1.490290 50.497537546455
1.492192 26.249813747962
1.494094 24.289124186308
1.495996 24.550875951705
1.497898 -5.301069221231
1.499800 49.686358382179
1.501702 -2.919506026923
1.503604 28.327087426081
1.505506 24.193854307305
1.507407 19.126317575421
1.509309 30.401856632981
1.511211 23.609404677062
1.513113 21.640362137066
1.515015 33.730482325581
1.516917 23.141516287690
1.518819 24.218261025406
1.520721 26.321940532939
1.522623 20.177244560364
1.524525 -48.150322738488
1.526426 21.912814970465
1.528328 36.841694305684
1.530230 22.135619551840
1.532132 26.533702668669
1.534034 55.726884227039
1.535936 29.096257720792
1.537838 13.968269053829
1.539740 25.963708235907
1.541642 3.820382426094
1.543544 -10.935846160325
1.545445 53.752372840748
1.547347 24.389492634226
1.549249 -38.091936950069
1.551151 22.956787621612
1.553053 22.569823056816
1.554955 18.874776625000
1.556857 28.692513699305
1.558759 21.530582687799
1.560661 13.553632198836
1.562563 16.971918785848
1.564464 60.055333284036
1.566366 36.483862637797
1.568268 1.909662960296
1.570170 27.925065614428
1.572072 23.038015148267
1.573974 17.965711667250
1.575876 26.918530432002
1.577778 25.282225067896
1.579680 22.496706644360
1.581582 21.329009481220
1.583483 32.600852438436
1.585385 22.869563656240
1.587287 20.366937060992
1.589189 24.972239638848
1.591091 24.157999945742
1.592993 65.593138364079
1.594895 19.880608421614
1.596797 20.367803617073
1.598699 21.541508089952
1.600601 23.579694904698
1.602503 8.529306333374
1.604404 33.341198622454
1.606306 58.048223204413
1.608208 24.499385257531
1.610110 41.615276263810
1.612012 28.641532810201
1.613914 22.912883554195
1.615816 27.016271356265
1.617718 15.175008884986
1.619620 47.022950953280
1.621522 20.522960603115
1.623423 -10.764794327699
1.625325 21.755675167737
1.627227 18.079023253657
1.629129 7.545397817945
1.631031 18.388041015479
1.632933 26.775095602462
1.634835 21.467410868202
1.636737 21.544515204857
1.638639 23.464770682585
1.640541 33.848402839776
1.642442 18.395891981757
1.644344 25.676030918735
1.646246 54.490905807413
1.648148 24.588334933979
1.650050 23.580947838407
1.651952 54.422349984404
1.653854 55.699106283373
1.655756 21.367916138406
1.657658 22.079326661358
1.659560 20.044540661394
1.661461 24.505452093210
1.663363 35.741740455627
1.665265 23.732794183414
1.667167 18.253130971824
1.669069 20.353457899171
1.670971 -49.525199000634
1.672873 33.161583016142
1.674775 -11.620372637554
1.676677 21.864935232928
1.678579 19.934639010282
1.680480 0.474616243252
1.682382 38.447940218860
1.684284 23.524950521800
1.686186 23.074797079253
1.688088 18.971888573098
1.689990 30.859657413237
1.691892 19.972589663513
1.693794 -4.630120783843
1.695696 28.308494667282
1.697598 -1.574519847940
1.699499 25.331027047654
1.701401 -5.551424110995
1.703303 21.625215320434
1.705205 44.494881219957
1.707107 25.114355875971
1.709009 19.274550515055
1.710911 67.009513546665
1.712813 -21.548032264265
1.714715 21.878120753285
1.716617 -8.719746385906
1.718519 22.280496349798
1.720420 17.979938933167
1.722322 16.484853828137
1.724224 1.837806439294
1.726126 21.826075185969
1.728028 28.075839341731
1.729930 -7.169748857016
1.731832 21.845331002367
1.733734 30.624290979114
1.735636 40.262620237876
1.737538 9.279196664333
1.739439 22.717454477621
1.741341 23.472244710404
1.743243 17.257888953186
1.745145 21.075442018102
1.747047 11.243120320543
1.748949 22.469780233399
1.750851 19.584342214863
1.752753 17.988624901322
1.754655 20.663876576045
1.756557 19.545773829024
1.758458 24.980472855995
1.760360 6.890077169751
1.762262 16.720573759978
1.764164 52.147189575488
1.766066 17.590376241781
1.767968 26.134533081311
1.769870 9.742462880823
1.771772 39.557698662468
1.773674 18.388971807675
1.775576 29.274073490152
1.777477 22.789728378377
1.779379 19.787522327376
1.781281 28.528268035021
1.783183 -5.588280080656
1.785085 18.561093166743
1.786987 19.479199267571
1.788889 -6.295712932649
1.790791 -2.916613677570
1.792693 21.569877570632
1.794595 21.674513984355
1.796496 16.138648839236
1.798398 48.588435562806
1.800300 26.184416114834
1.802202 24.404352999224
1.804104 20.334161543870
1.806006 -1.210800091610
1.807908 22.825308899354
1.809810 73.278177535762
1.811712 -0.970036438199
1.813614 4.867457583778
1.815516 2.888981364049
1.817417 51.875173360787
1.819319 23.424097117777
1.821221 40.143683348130
1.823123 13.077977510635
1.825025 21.359370638158
1.826927 20.905241749560
1.828829 20.782500110442
1.830731 49.314402156110
1.832633 16.905312529456
1.834535 19.958464878603
1.836436 51.348742510635
1.838338 19.686686115900
1.840240 13.689865477515
1.842142 61.615594911221
1.844044 8.562847504078
1.845946 10.045123864706
1.847848 16.054267226293
1.849750 8.893773700619
1.851652 -31.846198051428
1.853554 17.839437913562
1.855455 -9.872467135811
1.857357 30.912695063778
1.859259 24.745058722448
1.861161 -11.533203095932
1.863063 66.716142140571
1.864965 18.593178291013
1.866867 16.061272921128
1.868769 -7.511774855605
1.870671 21.620926722735
1.872573 22.558858988025
1.874474 -10.431267777571
1.876376 21.674304659722
1.878278 29.753681423904
1.880180 -6.077017864970
1.882082 9.202248690171
1.883984 40.751249893617
1.885886 19.222710085439
1.887788 20.031321181222
1.889690 16.650045760676
1.891592 -24.057135019262
1.893493 30.651208501633
1.895395 12.910806462793
1.897297 53.952037975483
1.899199 -30.775796579524
1.901101 21.063727397049
1.903003 21.874643985520
1.904905 17.117049903919
1.906807 17.635852256035
1.908709 18.839384857310
1.910611 20.926205809509
1.912513 -2.201244924498
1.914414 6.381286303379
1.916316 81.048821643036
1.918218 19.099171122178
1.920120 17.899680989684
1.922022 -16.744271406078
1.923924 21.143745057534
1.925826 23.374072458416
1.927728 18.627881393173
1.929630 17.166078166249
1.931532 15.425820817372
1.933433 22.760821001555
1.935335 23.091849820063
1.937237 18.359500571772
1.939139 17.962862821545
1.941041 21.721385016622
1.942943 14.671193790855
1.944845 8.796106715343
1.946747 17.045334469681
1.948649 -35.540809340322
1.950551 19.128502416286
1.952452 57.287982084768
1.954354 20.665888817856
1.956256 15.102803291462
1.958158 12.633936094747
1.960060 21.413909374415
1.961962 19.159434248236
1.963864 23.997302692374
1.965766 43.387261016533
1.967668 17.782928294336
1.969570 19.240589517993
1.971471 16.157673865380
1.973373 14.693912715525
1.975275 18.935885124279
1.977177 19.961999078457
1.979079 17.005538020609
1.980981 21.847850275374
1.982883 21.044959030830
1.984785 17.165060255569
1.986687 15.405651367096
1.988589 14.625357152055
1.990490 25.711568322202
1.992392 17.472716344420
1.994294 15.545010391142
1.996196 17.220410896619
1.998098 17.474664061234
2.000000 15.973561640726


==> figures/SignalAnalysis_data_gt.dat <==
0.100000 150.826736984621
0.101902 150.222868757661
0.103804 149.622221804988
0.105706 149.024776627856
0.107608 148.430513854390
0.109510 147.839414238723
0.111411 147.251458660138
0.113313 146.666628122210
0.115215 146.084903751964
0.117117 145.506266799028
0.119019 144.930698634800
0.120921 144.358180751618
0.122823 143.788694761937
0.124725 143.222222397509
0.126627 142.658745508572
0.128529 142.098246063041
0.130430 141.540706145711
0.132332 140.986107957460
0.134234 140.434433814457
0.136136 139.885666147383
0.138038 139.339787500648
0.139940 138.796780531617
0.141842 138.256628009849
0.143744 137.719312816328
0.145646 137.184817942710
0.147548 136.653126490569
0.149449 136.124221670652
0.151351 135.598086802140
0.153253 135.074705311907
0.155155 134.554060733795
0.157057 134.036136707886
0.158959 133.520916979782
0.160861 133.008385399887
0.162763 132.498525922704
0.164665 131.991322606120
0.166567 131.486759610714
0.168468 130.984821199059
0.170370 130.485491735027
0.172272 129.988755683111
0.174174 129.494597607739
0.176076 129.003002172600
0.177978 128.513954139969
0.179880 128.027438370048
0.181782 127.543439820296
0.183684 127.061943544777
0.185586 126.582934693504
0.187487 126.106398511795
0.189389 125.632320339623
0.191291 125.160685610984
0.193193 124.691479853258
0.195095 124.224688686580
0.196997 123.760297823214
0.198899 123.298293066934
0.200801 122.838660312402
0.202703 122.381385544562
0.204605 121.926454838023
0.206507 121.473854356466
0.208408 121.023570352032
0.210310 120.575589164737
0.212212 120.129897221873
0.214114 119.686481037423
0.216016 119.245327211481
0.217918 118.806422429667
0.219820 118.369753462555
0.221722 117.935307165102
0.223624 117.503070476081
0.225526 117.073030417514
0.227427 116.645174094120
0.229329 116.219488692753
0.231231 115.795961481852
0.233133 115.374579810896
0.235035 114.955331109857
0.236937 114.538202888663
0.238839 114.123182736657
0.240741 113.710258322072
0.242643 113.299417391493
0.244545 112.890647769339
0.246446 112.483937357339
0.248348 112.079274134013
0.250250 111.676646154158
0.252152 111.276041548341
0.254054 110.877448522387
0.255956 110.480855356878
0.257858 110.086250406651
0.259760 109.693622100304
0.261662 109.302958939703
0.263564 108.914249499486
0.265465 108.527482426587
0.267367 108.142646439744
0.269269 107.759730329022
0.271171 107.378722955342
0.273073 106.999613249998
0.274975 106.622390214198
0.276877 106.247042918589
0.278779 105.873560502798
0.280681 105.501932174973
0.282583 105.132147211322
0.284484 104.764194955663
0.286386 104.398064818974
0.288288 104.033746278942
0.290190 103.671228879521
0.292092 103.310502230490
0.293994 102.951556007019
0.295896 102.594379949226
0.297798 102.238963861753
0.299700 101.885297613329
0.301602 101.533371136353
0.303504 101.183174426463
0.305405 100.834697542119
0.307307 100.487930604186
0.309209 100.142863795519
0.311111 99.799487360551
0.313013 99.457791604884
0.314915 99.117766894886
0.316817 98.779403657283
0.318719 98.442692378763
0.320621 98.107623605576
0.322523 97.774187943140
0.324424 97.442376055648
0.326326 97.112178665681
0.328228 96.783586553818
0.330130 96.456590558256
0.332032 96.131181574425
0.333934 95.807350554609
0.335836 95.485088507573
0.337738 95.164386498189
0.339640 94.845235647062
0.341542 94.527627130163
0.343443 94.211552178466
0.345345 93.897002077579
0.347247 93.583968167390
0.349149 93.272441841702
0.351051 92.962414547880
0.352953 92.653877786500
0.354855 92.346823110994
0.356757 92.041242127301
0.358659 91.737126493527
0.360561 91.434467919592
0.362462 91.133258166897
0.364364 90.833489047980
0.366266 90.535152426179
0.368168 90.238240215300
0.370070 89.942744379285
0.371972 89.648656931877
0.373874 89.355969936301
0.375776 89.064675504930
0.377678 88.774765798966
0.379580 88.486233028120
0.381481 88.199069450289
0.383383 87.913267371246
0.385285 87.628819144320
0.387187 87.345717170083
0.389089 87.063953896046
0.390991 86.783521816346
0.392893 86.504413471441
0.394795 86.226621447808
0.396697 85.950138377638
0.398599 85.674956938541
0.400501 85.401069853244
0.402402 85.128469889297
0.404304 84.857149858780
0.406206 84.587102618013
0.408108 84.318321067261
0.410010 84.050798150453
0.411912 83.784526854892
0.413814 83.519500210973
0.415716 83.255711291901
0.417618 82.993153213411
0.419520 82.731819133492
0.421421 82.471702252107
0.423323 82.212795810922
0.425225 81.955093093035
0.427127 81.698587422701
0.429029 81.443272165067
0.430931 81.189140725905
0.432833 80.936186551346
0.434735 80.684403127618
0.436637 80.433783980783
0.438539 80.184322676479
0.440440 79.936012819663
0.442342 79.688848054354
0.444244 79.442822063376
0.446146 79.197928568111
0.448048 78.954161328244
0.449950 78.711514141515
0.451852 78.469980843473
0.453754 78.229555307227
0.455656 77.990231443207
0.457558 77.752003198916
0.459459 77.514864558693
0.461361 77.278809543473
0.463263 77.043832210548
0.465165 76.809926653333
0.467067 76.577087001133
0.468969 76.345307418905
0.470871 76.114582107033
0.472773 75.884905301094
0.474675 75.656271271634
0.476577 75.428674323936
0.478478 75.202108797800
0.480380 74.976569067320
0.482282 74.752049540657
0.484184 74.528544659824
0.486086 74.306048900462
0.487988 74.084556771629
0.489890 73.864062815579
0.491792 73.644561607547
0.493694 73.426047755542
0.495596 73.208515900127
0.497497 72.991960714218
0.499399 72.776376902867
0.501301 72.561759203060
0.503203 72.348102383508
0.505105 72.135401244445
0.507007 71.923650617422
0.508909 71.712845365110
0.510811 71.502980381094
0.512713 71.294050589676
0.514615 71.086050945679
0.516517 70.878976434249
0.518418 70.672822070659
0.520320 70.467582900119
0.522222 70.263253997578
0.524124 70.059830467537
0.526026 69.857307443860
0.527928 69.655680089581
0.529830 69.454943596719
0.531732 69.255093186094
0.533634 69.056124107138
0.535536 68.858031637715
0.537437 68.660811083937
0.539339 68.464457779984
0.541241 68.268967087922
0.543143 68.074334397526
0.545045 67.880555126104
0.546947 67.687624718317
0.548849 67.495538646006
0.550751 67.304292408018
0.552653 67.113881530035
0.554555 66.924301564398
0.556456 66.735548089941
0.558358 66.547616711818
0.560260 66.360503061339
0.562162 66.174202795798
0.564064 65.988711598313
0.565966 65.804025177654
0.567868 65.620139268086
0.569770 65.437049629203
0.571672 65.254752045767
0.573574 65.073242327548
0.575475 64.892516309162
0.577377 64.712569849919
0.579279 64.533398833657
0.581181 64.354999168595
0.583083 64.177366787172
0.584985 64.000497645891
0.586887 63.824387725175
0.588789 63.649033029205
0.590691 63.474429585773
0.592593 63.300573446136
0.594494 63.127460684858
0.596396 62.955087399671
0.598298 62.783449711323
0.600200 62.612543763431
0.602102 62.442365722339
0.604004 62.272911776975
0.605906 62.104178138703
0.607808 61.936161041182
0.609710 61.768856740230
0.611612 61.602261513678
0.613514 61.436371661230
0.615415 61.271183504331
0.617317 61.106693386022
0.619219 60.942897670809
0.621121 60.779792744524
0.623023 60.617375014191
0.624925 60.455640907893
0.626827 60.294586874638
0.628729 60.134209384228
0.630631 59.974504927124
0.632533 59.815470014322
0.634434 59.657101177218
0.636336 59.499394967482
0.638238 59.342347956929
0.640140 59.185956737392
0.642042 59.030217920599
0.643944 58.875128138042
0.645846 58.720684040856
0.647748 58.566882299698
0.649650 58.413719604618
0.651552 58.261192664942
0.653453 58.109298209148
0.655355 57.958032984747
0.657257 57.807393758163
0.659159 57.657377314614
0.661061 57.507980457996
0.662963 57.359200010761
0.664865 57.211032813806
0.666767 57.063475726354
0.668669 56.916525625840
0.670571 56.770179407797
0.672472 56.624433985741
0.674374 56.479286291063
0.676276 56.334733272909
0.678178 56.190771898078
0.680080 56.047399150905
0.681982 55.904612033154
0.683884 55.762407563908
0.685786 55.620782779462
0.687688 55.479734733213
0.689590 55.339260495558
0.691491 55.199357153782
0.693393 55.060021811955
0.695295 54.921251590828
0.697197 54.783043627730
0.699099 54.645395076461
0.701001 54.508303107193
0.702903 54.371764906363
0.704805 54.235777676578
0.706707 54.100338636512
0.708609 53.965445020802
0.710511 53.831094079954
0.712412 53.697283080241
0.714314 53.564009303608
0.716216 53.431270047570
0.718118 53.299062625120
0.720020 53.167384364631
0.721922 53.036232609757
0.723824 52.905604719345
0.725726 52.775498067335
0.727628 52.645910042670
0.729530 52.516838049199
0.731431 52.388279505589
0.733333 52.260231845230
0.735235 52.132692516147
0.737137 52.005658980903
0.739039 51.879128716518
0.740941 51.753099214373
0.742843 51.627567980121
0.744745 51.502532533604
0.746647 51.377990408759
0.748549 51.253939153536
0.750450 51.130376329809
0.752352 51.007299513290
0.754254 50.884706293443
0.756156 50.762594273402
0.758058 50.640961069883
0.759960 50.519804313102
0.761862 50.399121646694
0.763764 50.278910727626
0.765666 50.159169226116
0.767568 50.039894825555
0.769469 49.921085222421
0.771371 49.802738126203
0.773273 49.684851259317
0.775175 49.567422357027
0.777077 49.450449167371
0.778979 49.333929451076
0.780881 49.217860981483
0.782783 49.102241544470
0.784685 48.987068938375
0.786587 48.872340973917
0.788488 48.758055474123
0.790390 48.644210274254
0.792292 48.530803221723
0.794194 48.417832176029
0.796096 48.305295008678
0.797998 48.193189603110
0.799900 48.081513854627
0.801802 47.970265670321
0.803704 47.859442968998
0.805606 47.749043681114
0.807508 47.639065748694
0.809409 47.529507125271
0.811311 47.420365775809
0.813213 47.311639676636
0.815115 47.203326815373
0.817017 47.095425190867
0.818919 46.987932813123
0.820821 46.880847703233
0.822723 46.774167893312
0.824625 46.667891426427
0.826527 46.562016356534
0.828428 46.456540748410
0.830330 46.351462677587
0.832232 46.246780230287
0.834134 46.142491503357
0.836036 46.038594604205
0.837938 45.935087650733
0.839840 45.831968771280
0.841742 45.729236104549
0.843644 45.626887799554
0.845546 45.524922015549
0.847447 45.423336921972
0.849349 45.322130698381
0.851251 45.221301534390
0.853153 45.120847629615
0.855055 45.020767193606
0.856957 44.921058445792
0.858859 44.821719615418
0.860761 44.722748941488
0.862663 44.624144672704
0.864565 44.525905067410
0.866466 44.428028393530
0.868368 44.330512928516
0.870270 44.233356959283
0.872172 44.136558782159
0.874074 44.040116702822
0.875976 43.944029036249
0.877878 43.848294106657
0.879780 43.752910247448
0.881682 43.657875801153
0.883584 43.563189119379
0.885485 43.468848562752
0.887387 43.374852500866
0.889289 43.281199312224
0.891191 43.187887384190
0.893093 43.094915112932
0.894995 43.002280903371
0.896897 42.909983169127
0.898799 42.818020332468
0.900701 42.726390824260
0.902603 42.635093083909
0.904505 42.544125559319
0.906406 42.453486706831
0.908308 42.363174991183
0.910210 42.273188885450
0.912112 42.183526871001
0.914014 42.094187437446
0.915916 42.005169082588
0.917818 41.916470312374
0.919720 41.828089640846
0.921622 41.740025590092
0.923524 41.652276690199
0.925425 41.564841479206
0.927327 41.477718503054
0.929229 41.390906315542
0.931131 41.304403478277
0.933033 41.218208560630
0.934935 41.132320139689
0.936837 41.046736800213
0.938739 40.961457134586
0.940641 40.876479742772
0.942543 40.791803232271
0.944444 40.707426218071
0.946346 40.623347322606
0.948248 40.539565175715
0.950150 40.456078414589
0.952052 40.372885683737
0.953954 40.289985634937
0.955856 40.207376927194
0.957758 40.125058226699
0.959660 40.043028206783
0.961562 39.961285547878
0.963463 39.879828937475
0.965365 39.798657070078
0.967267 39.717768647167
0.969169 39.637162377156
0.971071 39.556836975349
0.972973 39.476791163906
0.974875 39.397023671792
0.976777 39.317533234748
0.978679 39.238318595245
0.980581 39.159378502442
0.982482 39.080711712154
0.984384 39.002316986807
0.986286 38.924193095401
0.988188 38.846338813470
0.990090 38.768752923046
0.991992 38.691434212619
0.993894 38.614381477100
0.995796 38.537593517781
0.997698 38.461069142300
0.999600 38.384807164603
1.001502 38.308806404909
1.003403 38.233065689668
1.005305 38.157583851528
1.007207 38.082359729300
1.009109 38.007392167919
1.011011 37.932680018410
1.012913 37.858222137851
1.014815 37.784017389338
1.016717 37.710064641950
1.018619 37.636362770715
1.020521 37.562910656573
1.022422 37.489707186344
1.024324 37.416751252692
1.026226 37.344041754090
1.028128 37.271577594789
1.030030 37.199357684782
1.031932 37.127380939771
1.033834 37.055646281134
1.035736 36.984152635893
1.037638 36.912898936679
1.039540 36.841884121700
1.041441 36.771107134709
1.043343 36.700566924974
1.045245 36.630262447240
1.047147 36.560192661704
1.049049 36.490356533978
1.050951 36.420753035061
1.052853 36.351381141306
1.054755 36.282239834390
1.056657 36.213328101281
1.058559 36.144644934211
1.060460 36.076189330643
1.062362 36.007960293239
1.064264 35.939956829836
1.066166 35.872177953407
1.068068 35.804622682042
1.069970 35.737290038909
1.071872 35.670179052230
1.073774 35.603288755250
1.075676 35.536618186208
1.077578 35.470166388310
1.079479 35.403932409697
1.081381 35.337915303420
1.083283 35.272114127410
1.085185 35.206527944449
1.087087 35.141155822144
1.088989 35.075996832898
1.090891 35.011050053884
1.092793 34.946314567015
1.094695 34.881789458919
1.096597 34.817473820910
1.098498 34.753366748964
1.100400 34.689467343688
1.102302 34.625774710299
1.104204 34.562287958591
1.106106 34.499006202915
1.108008 34.435928562149
1.109910 34.373054159673
1.111812 34.310382123343
1.113714 34.247911585467
1.115616 34.185641682779
1.117518 34.123571556410
1.119419 34.061700351869
1.121321 34.000027219014
1.123223 33.938551312028
1.125125 33.877271789394
1.127027 33.816187813872
1.128929 33.755298552472
1.130831 33.694603176433
1.132733 33.634100861198
1.134635 33.573790786386
1.136537 33.513672135774
1.138438 33.453744097272
1.140340 33.394005862895
1.142242 33.334456628747
1.144144 33.275095594992
1.146046 33.215921965832
1.147948 33.156934949486
1.149850 33.098133758167
1.151752 33.039517608057
1.153654 32.981085719287
1.155556 32.922837315914
1.157457 32.864771625897
1.159359 32.806887881079
1.161261 32.749185317159
1.163163 32.691663173676
1.165065 32.634320693985
1.166967 32.577157125234
1.168869 32.520171718346
1.170771 32.463363727993
1.172673 32.406732412580
1.174575 32.350277034220
1.176476 32.293996858716
1.178378 32.237891155537
1.180280 32.181959197802
1.182182 32.126200262252
1.184084 32.070613629240
1.185986 32.015198582700
1.187888 31.959954410136
1.189790 31.904880402594
1.191692 31.849975854650
1.193594 31.795240064382
1.195495 31.740672333358
1.197397 31.686271966610
1.199299 31.632038272621
1.201201 31.577970563299
1.203103 31.524068153962
1.205005 31.470330363319
1.206907 31.416756513448
1.208809 31.363345929783
1.210711 31.310097941087
1.212613 31.257011879440
1.214515 31.204087080219
1.216416 31.151322882077
1.218318 31.098718626928
1.220220 31.046273659928
1.222122 30.993987329455
1.224024 30.941858987093
1.225926 30.889887987615
1.227828 30.838073688962
1.229730 30.786415452229
1.231632 30.734912641644
1.233534 30.683564624554
1.235435 30.632370771406
1.237337 30.581330455728
1.239239 30.530443054116
1.241141 30.479707946214
1.243043 30.429124514698
1.244945 30.378692145259
1.246847 30.328410226585
1.248749 30.278278150350
1.250651 30.228295311188
1.252553 30.178461106686
1.254454 30.128774937362
1.256356 30.079236206650
1.258258 30.029844320887
1.260160 29.980598689290
1.262062 29.931498723949
1.263964 29.882543839803
1.265866 29.833733454631
1.267768 29.785066989031
1.269670 29.736543866408
1.271572 29.688163512958
1.273473 29.639925357650
1.275375 29.591828832214
1.277277 29.543873371126
1.279179 29.496058411589
1.281081 29.448383393522
1.282983 29.400847759544
1.284885 29.353450954959
1.286787 29.306192427739
1.288689 29.259071628514
1.290591 29.212088010555
1.292492 29.165241029759
1.294394 29.118530144635
1.296296 29.071954816289
1.298198 29.025514508414
1.300100 28.979208687269
1.302002 28.933036821672
1.303904 28.886998382980
1.305806 28.841092845079
1.307708 28.795319684369
1.309610 28.749678379752
1.311512 28.704168412613
1.313413 28.658789266815
1.315315 28.613540428677
1.317217 28.568421386966
1.319119 28.523431632883
1.321021 28.478570660047
1.322923 28.433837964485
1.324825 28.389233044619
1.326727 28.344755401250
1.328629 28.300404537546
1.330531 28.256179959034
1.332432 28.212081173580
1.334334 28.168107691380
1.336236 28.124259024948
1.338138 28.080534689102
1.340040 28.036934200954
1.341942 27.993457079892
1.343844 27.950102847575
1.345746 27.906871027916
1.347648 27.863761147070
1.349550 27.820772733424
1.351451 27.777905317585
1.353353 27.735158432365
1.355255 27.692531612772
1.357157 27.650024395998
1.359059 27.607636321406
1.360961 27.565366930518
1.362863 27.523215767007
1.364765 27.481182376680
1.366667 27.439266307472
1.368569 27.397467109429
1.370470 27.355784334703
1.372372 27.314217537535
1.374274 27.272766274247
1.376176 27.231430103230
1.378078 27.190208584934
1.379980 27.149101281855
1.381882 27.108107758525
1.383784 27.067227581501
1.385686 27.026460319357
1.387588 26.985805542667
1.389489 26.945262824002
1.391391 26.904831737911
1.393293 26.864511860919
1.395195 26.824302771509
1.397097 26.784204050118
1.398999 26.744215279121
1.400901 26.704336042826
1.402803 26.664565927458
1.404705 26.624904521154
1.406607 26.585351413950
1.408509 26.545906197772
1.410410 26.506568466426
1.412312 26.467337815585
1.414214 26.428213842786
1.416116 26.389196147413
1.418018 26.350284330691
1.419920 26.311477995676
1.421822 26.272776747244
1.423724 26.234180192083
1.425626 26.195687938681
1.427528 26.157299597321
1.429429 26.119014780067
1.431331 26.080833100755
1.433233 26.042754174987
1.435135 26.004777620119
1.437037 25.966903055253
1.438939 25.929130101227
1.440841 25.891458380605
1.442743 25.853887517671
1.444645 25.816417138417
1.446547 25.779046870536
1.448448 25.741776343412
1.450350 25.704605188109
1.452252 25.667533037369
1.454154 25.630559525595
1.456056 25.593684288848
1.457958 25.556906964837
1.459860 25.520227192908
1.461762 25.483644614037
1.463664 25.447158870826
1.465566 25.410769607485
1.467467 25.374476469832
1.469369 25.338279105280
1.471271 25.302177162833
1.473173 25.266170293072
1.475075 25.230258148151
1.476977 25.194440381787
1.478879 25.158716649253
1.480781 25.123086607371
1.482683 25.087549914499
1.484585 25.052106230529
1.486486 25.016755216875
1.488388 24.981496536468
1.490290 24.946329853746
1.492192 24.911254834646
1.494094 24.876271146599
1.495996 24.841378458518
1.497898 24.806576440796
1.499800 24.771864765293
1.501702 24.737243105330
1.503604 24.702711135684
1.505506 24.668268532577
1.507407 24.633914973671
1.509309 24.599650138059
1.511211 24.565473706259
1.513113 24.531385360206
1.515015 24.497384783244
1.516917 24.463471660120
1.518819 24.429645676976
1.520721 24.395906521343
1.522623 24.362253882130
1.524525 24.328687449624
1.526426 24.295206915477
1.528328 24.261811972700
1.530230 24.228502315658
1.532132 24.195277640063
1.534034 24.162137642963
1.535936 24.129082022741
1.537838 24.096110479105
1.539740 24.063222713081
1.541642 24.030418427007
1.543544 23.997697324527
1.545445 23.965059110583
1.547347 23.932503491411
1.549249 23.900030174528
1.551151 23.867638868735
1.553053 23.835329284102
1.554955 23.803101131966
1.556857 23.770954124925
1.558759 23.738887976827
1.560661 23.706902402770
1.562563 23.674997119091
1.564464 23.643171843360
1.566366 23.611426294378
1.568268 23.579760192165
1.570170 23.548173257957
1.572072 23.516665214200
1.573974 23.485235784545
1.575876 23.453884693837
1.577778 23.422611668113
1.579680 23.391416434597
1.581582 23.360298721691
1.583483 23.329258258970
1.585385 23.298294777177
1.587287 23.267408008216
1.589189 23.236597685147
1.591091 23.205863542180
1.592993 23.175205314668
1.594895 23.144622739104
1.596797 23.114115553112
1.598699 23.083683495445
1.600601 23.053326305975
1.602503 23.023043725691
1.604404 22.992835496691
1.606306 22.962701362180
1.608208 22.932641066460
1.610110 22.902654354927
1.612012 22.872740974064
1.613914 22.842900671439
1.615816 22.813133195696
1.617718 22.783438296550
1.619620 22.753815724784
1.621522 22.724265232243
1.623423 22.694786571824
1.625325 22.665379497480
1.627227 22.636043764205
1.629129 22.606779128037
1.631031 22.577585346046
1.632933 22.548462176334
1.634835 22.519409378026
1.636737 22.490426711270
1.638639 22.461513937226
1.640541 22.432670818065
1.642442 22.403897116961
1.644344 22.375192598091
1.646246 22.346557026624
1.648148 22.317990168720
1.650050 22.289491791525
1.651952 22.261061663163
1.653854 22.232699552735
1.655756 22.204405230312
1.657658 22.176178466932
1.659560 22.148019034592
1.661461 22.119926706247
1.663363 22.091901255802
1.665265 22.063942458110
1.667167 22.036050088968
1.669069 22.008223925106
1.670971 21.980463744192
1.672873 21.952769324820
1.674775 21.925140446509
1.676677 21.897576889695
1.678579 21.870078435732
1.680480 21.842644866884
1.682382 21.815275966319
1.684284 21.787971518108
1.686186 21.760731307220
1.688088 21.733555119516
1.689990 21.706442741744
1.691892 21.679393961539
1.693794 21.652408567413
1.695696 21.625486348757
1.697598 21.598627095829
1.699499 21.571830599758
1.701401 21.545096652534
1.703303 21.518425047006
1.705205 21.491815576877
1.707107 21.465268036702
1.709009 21.438782221880
1.710911 21.412357928653
1.712813 21.385994954102
1.714715 21.359693096142
1.716617 21.333452153517
1.718519 21.307271925798
1.720420 21.281152213376
1.722322 21.255092817462
1.724224 21.229093540082
1.726126 21.203154184070
1.728028 21.177274553066
1.729930 21.151454451516
1.731832 21.125693684660
1.733734 21.099992058535
1.735636 21.074349379970
1.737538 21.048765456579
1.739439 21.023240096760
1.741341 20.997773109690
1.743243 20.972364305325
1.745145 20.947013494388
1.747047 20.921720488375
1.748949 20.896485099544
1.750851 20.871307140915
1.752753 20.846186426265
1.754655 20.821122770126
1.756557 20.796115987780
1.758458 20.771165895254
1.760360 20.746272309320
1.762262 20.721435047489
1.764164 20.696653928008
1.766066 20.671928769857
1.767968 20.647259392743
1.769870 20.622645617102
1.771772 20.598087264089
1.773674 20.573584155580
1.775576 20.549136114166
1.777477 20.524742963148
1.779379 20.500404526539
1.781281 20.476120629053
1.783183 20.451891096110
1.785085 20.427715753826
1.786987 20.403594429014
1.788889 20.379526949176
1.790791 20.355513142506
1.792693 20.331552837883
1.794595 20.307645864866
1.796496 20.283792053695
1.798398 20.259991235285
1.800300 20.236243241226
1.802202 20.212547903773
1.804104 20.188905055851
1.806006 20.165314531047
1.807908 20.141776163609
1.809810 20.118289788440
1.811712 20.094855241098
1.813614 20.071472357794
1.815516 20.048140975384
1.817417 20.024860931369
1.819319 20.001632063893
1.821221 19.978454211739
1.823123 19.955327214324
1.825025 19.932250911700
1.826927 19.909225144547
1.828829 19.886249754174
1.830731 19.863324582512
1.832633 19.840449472114
1.834535 19.817624266153
1.836436 19.794848808413
1.838338 19.772122943295
1.840240 19.749446515807
1.842142 19.726819371566
1.844044 19.704241356791
1.845946 19.681712318302
1.847848 19.659232103520
1.849750 19.636800560460
1.851652 19.614417537729
1.853554 19.592082884526
1.855455 19.569796450636
1.857357 19.547558086431
1.859259 19.525367642863
1.861161 19.503224971463
1.863063 19.481129924340
1.864965 19.459082354177
1.866867 19.437082114228
1.868769 19.415129058315
1.870671 19.393223040829
1.872573 19.371363916720
1.874474 19.349551541504
1.876376 19.327785771251
1.878278 19.306066462590
1.880180 19.284393472702
1.882082 19.262766659318
1.883984 19.241185880720
1.885886 19.219650995731
1.887788 19.198161863723
1.889690 19.176718344603
1.891592 19.155320298822
1.893493 19.133967587362
1.895395 19.112660071742
1.897297 19.091397614009
1.899199 19.070180076740
1.901101 19.049007323039
1.903003 19.027879216533
1.904905 19.006795621369
1.906807 18.985756402215
1.908709 18.964761424254
1.910611 18.943810553186
1.912513 18.922903655219
1.914414 18.902040597075
1.916316 18.881221245980
1.918218 18.860445469666
1.920120 18.839713136369
1.922022 18.819024114824
1.923924 18.798378274264
1.925826 18.777775484421
1.927728 18.757215615516
1.929630 18.736698538266
1.931532 18.716224123875
1.933433 18.695792244034
1.935335 18.675402770919
1.937237 18.655055577191
1.939139 18.634750535989
1.941041 18.614487520931
1.942943 18.594266406111
1.944845 18.574087066099
1.946747 18.553949375935
1.948649 18.533853211130
1.950551 18.513798447661
1.952452 18.493784961974
1.954354 18.473812630976
1.956256 18.453881332037
1.958158 18.433990942984
1.960060 18.414141342105
1.961962 18.394332408142
1.963864 18.374564020288
1.965766 18.354836058192
1.967668 18.335148401947
1.969570 18.315500932099
1.971471 18.295893529635
1.973373 18.276326075987
1.975275 18.256798453029
1.977177 18.237310543074
1.979079 18.217862228871
1.980981 18.198453393608
1.982883 18.179083920902
1.984785 18.159753694807
1.986687 18.140462599803
1.988589 18.121210520799
1.990490 18.101997343131
1.992392 18.082822952557
1.994294 18.063687235260
1.996196 18.044590077841
1.998098 18.025531367322
2.000000 18.006510991139


==> figures/SignalAnalysis_obj_modelFW_time.dat <==
0.000000 249488.026880319521
0.012774 126512.386744943040
0.033116 44101.937187895754
0.063346 11747.456044792714
0.087105 6948.491928412106
0.100849 5525.042963018681
0.116268 871.743481691912
0.139186 529.267308525188
0.153219 356.594648034843
0.169864 323.715886248567
0.185045 322.905775943076
0.206989 314.743905247971
0.222707 202.959684480822
0.237868 144.837921228078
0.256467 113.865690541919
0.277461 97.287336221165
0.308968 91.602068284548
0.324511 49.426403985279
0.342062 32.173037410917
0.368496 29.091742057914
0.388971 16.910259517481
0.403318 11.459596481105
0.431504 11.105468321519
0.466477 1.383268383634
0.481888 1.117874290452
0.514783 0.629157676420
0.529168 0.227758642497
0.542898 0.120841220385
0.587022 0.095665710811
0.602114 0.046922289970
0.616423 0.020277702708
0.668159 0.020177243285
0.727188 0.009284446212
0.764466 0.005624075089
0.779973 0.003690677571
0.866515 0.003647770121
1.035892 0.003647708945
1.050166 0.003645081335
1.065260 0.003641391886
1.079579 0.003636212372
1.093997 0.003628942366
1.107702 0.003618740218
1.124811 0.003604426674
1.158342 0.003584350176
1.172853 0.003556199095
1.188335 0.003516740213
1.202590 0.003461455482
1.216378 0.003384038682
1.231839 0.003275700670
1.246159 0.003123522132
1.261292 0.002908081617
1.275517 0.002603479137
1.406647 0.002558787623
1.575451 0.002422550686
1.614132 0.002341459905
1.627906 0.002311594562
1.641666 0.002268930461
1.656765 0.002208125617
1.671022 0.002121752987
1.686499 0.001999631677
1.700916 0.001828088694
1.714715 0.001589300711
1.733706 0.001261029473
1.765239 0.000972766371
1.822921 0.000911840609
1.889130 0.000899827148
1.904189 0.000870807271
1.918454 0.000829366363
1.933579 0.000770289738
1.947856 0.000686277490
2.019195 0.000501285642
2.033450 0.000465193407
2.114296 0.000463625176
2.159690 0.000402036407
2.173952 0.000349066195
2.189092 0.000274191410
2.245083 0.000255843417
2.361954 0.000255704857
2.375689 0.000250268524
2.390374 0.000242505761
2.404074 0.000231426977
2.418858 0.000215627813
2.436131 0.000193121690
2.526278 0.000138378819
2.601227 0.000122866884
2.646744 0.000077991986
2.702039 0.000061333558
2.853434 0.000061131457
3.009328 0.000057744459
3.051688 0.000056107259
3.205826 0.000052029187
3.248286 0.000048701193
3.423311 0.000041067189
3.465740 0.000035581634
3.620169 0.000023315421
3.662506 0.000018363622
3.851038 0.000003210578
4.161822 0.000002381494
4.211788 0.000001476743
4.401153 0.000000651060
4.451345 0.000000000000


==> figures/SignalAnalysis_obj_proxLinBT_time.dat <==
0.000000 249488.026880319521
0.040429 126675.694384894538
0.079667 68102.945245247596
0.097615 39658.229066609980
0.114260 23012.970093286822
0.131994 11419.196840693963
0.148627 3794.416847587876
0.166418 1512.897987867502
0.183129 1116.536627476838
0.200917 1076.645534133175
0.298587 7670.613532160773
0.316470 2850.045950681728
0.336874 2206.818831931058
0.370519 2205.085390083590
0.389525 1561.892648641238
0.407392 938.392972668069
0.425626 195.628040464941
0.445129 10.184010797264
0.471662 1.419274445056
0.500578 0.534038840437
0.588461 0.340732909128
0.615896 0.205623244710
0.666657 0.173762390790
0.698279 0.157494965639
0.728857 0.153285007240
0.767395 0.147133743059
0.793670 0.140314005574
0.829938 0.123010719559
0.860628 0.120227075840
0.896454 0.102814103466
0.926950 0.080158640936
0.962923 0.075614923000
1.017913 0.069176289573
1.068480 0.066005191638
1.098922 0.021327748251
1.133809 0.019309157171
1.256511 0.018776974928
1.280610 0.018576428523
1.378786 0.018463194101
1.404103 0.018377405271
1.496866 0.018355321870
1.522251 0.016392154612
1.635313 0.016327245248
1.719870 0.016300612682
1.797453 0.016180411403
1.873996 0.015088863140
1.950155 0.015038033634
2.054477 0.014795499839
2.157928 0.014774142466
2.184745 0.013811496203
2.307854 0.013794239421
2.336835 0.012859495284
2.468478 0.012434002874
2.570567 0.012179905058
2.670918 0.011845855133
2.779006 0.011649031847
2.881224 0.011070236804
2.973711 0.010330305904
3.066875 0.008506503014
3.156081 0.008030814803
3.250770 0.005831694110
3.363184 0.001428954150
4.743876 0.001424722366
6.687081 0.001422527552
9.351697 0.001422303645
12.786186 0.001422291833
12.826954 0.001404618848
28.830805 0.001404973820
45.015028 0.001404974799
55.516331 0.001404974799
56.096633 0.001404974799
56.741034 0.001404974799
57.522589 0.001404974799
73.614635 0.001404974802
73.639379 0.001404974802
73.660376 0.001404974802
73.685325 0.001404974799
75.517584 0.001404974799
76.348949 0.001404974799
77.188509 0.001404974799
78.019876 0.001404974799
78.843742 0.001404974799
79.715886 0.001404974799
80.541373 0.001404974799
81.372343 0.001404974799
82.195201 0.001404974799
83.041063 0.001404974799
83.870437 0.001404974799
84.694154 0.001404974799
85.529073 0.001404974799
86.364976 0.001404974799
87.186226 0.001404974799
88.049302 0.001404974799
88.885418 0.001404974799
89.716701 0.001404974799
90.565164 0.001404974799
91.388959 0.001404974799
92.204065 0.001404974799
93.032489 0.001404974799
93.849718 0.001404974799
94.669452 0.001404974799


==> figures/SignalAnalysis_obj_proxLinLS_time.dat <==
0.000000 249488.026880319521
0.042763 126675.694384894538
0.062895 53708.442674301703
0.103575 20536.813943470304
0.124273 8783.291126019292
0.149588 4266.235881413479
0.169981 2694.606578734332
0.191565 2501.795126936246
0.208212 2397.385937620787
0.237361 2112.691361311921
0.263201 1974.055609926407
0.281063 1116.069575006546
0.302345 605.060598155062
0.347671 395.632125871100
0.368118 339.911392483780
0.390087 59.129726836814
0.416017 32.650465050199
0.439301 17.261139350318
0.465132 17.041212683929
0.484550 15.159559988326
0.502852 14.432805874130
0.541109 14.400594913845
0.563035 14.207536276466
0.606486 13.618255062698
0.627338 12.895738850297
0.647083 12.804309196072
0.684914 2.822558158183
0.714111 1.514211733607
0.742081 1.510278314563
0.772932 0.911290633507
0.804395 0.216367227789
0.831854 0.083161932351
0.891593 0.072257898486
0.945414 0.069876201924
0.994701 0.050185431457
1.044252 0.037629114016
1.093470 0.029740279078
1.143220 0.027819433220
1.204491 0.024429140623
1.261042 0.019916706406
1.310174 0.017864544228
1.364418 0.017037070029
1.445312 0.015774346568
1.497545 0.015569954550
1.549323 0.014918839159
1.604996 0.013276312129
1.653816 0.012650586905
1.706023 0.012480351128
1.758441 0.012157096906
1.816838 0.011380210708
1.865492 0.011054964052
1.917582 0.010963750789
1.995128 0.010790328139
2.050547 0.010406869416
2.099428 0.010233172798
2.151792 0.010193254755
2.203713 0.010095785292
2.261504 0.009905413248
2.319890 0.009810395917
2.388197 0.009797125938
2.453117 0.009740163532
2.519528 0.009646178893
2.606909 0.009592848619
2.669413 0.009591737300
2.731550 0.009557161597
2.798382 0.009511514727
2.857022 0.009480705659
2.923566 0.009462250127
2.981889 0.009439310219
3.047019 0.009435898613
3.109294 0.009418500653
3.175814 0.009410963037
3.262743 0.009398323225
3.329332 0.009394848981
3.391160 0.009386151043
3.453841 0.009384939040
3.512257 0.009379476858
3.582514 0.009377965289
3.643443 0.009372230408
3.709867 0.009372100525
3.770106 0.009368255531
3.829163 0.009367921502
3.903243 0.009366814062
3.952131 0.009365599999
4.000932 0.009364046182
4.050093 0.009362828598
4.099008 0.009361139841
4.169798 0.009361031298
4.281450 0.008817911057
4.396971 0.008105865625
4.513755 0.007321893834
4.624891 0.007108117541
4.707772 0.006921039560
4.818567 0.006622357982
4.928195 0.006382439868
4.989905 0.006377351463
5.099054 0.006269095727
5.209952 0.006171316505
5.331260 0.006077722453
5.472950 0.005971951450
5.607594 0.005891425288


==> figures/SignalAnalysis_regression_modelFW.dat <==
0.100000 106.289506070285
0.101902 106.077576295778
0.103804 105.866069086310
0.105706 105.654983599333
0.107608 105.444318993977
0.109510 105.234074431050
0.111411 105.024249073033
0.113313 104.814842084077
0.115215 104.605852629998
0.117117 104.397279878279
0.119019 104.189122998058
0.120921 103.981381160134
0.122823 103.774053536957
0.124725 103.567139302628
0.126627 103.360637632893
0.128529 103.154547705145
0.130430 102.948868698413
0.132332 102.743599793366
0.134234 102.538740172306
0.136136 102.334289019164
0.138038 102.130245519500
0.139940 101.926608860496
0.141842 101.723378230957
0.143744 101.520552821303
0.145646 101.318131823570
0.147548 101.116114431405
0.149449 100.914499840061
0.151351 100.713287246398
0.153253 100.512475848875
0.155155 100.312064847551
0.157057 100.112053444079
0.158959 99.912440841703
0.160861 99.713226245259
0.162763 99.514408861165
0.164665 99.315987897423
0.166567 99.117962563613
0.168468 98.920332070892
0.170370 98.723095631991
0.172272 98.526252461207
0.174174 98.329801774407
0.176076 98.133742789020
0.177978 97.938074724037
0.179880 97.742796800003
0.181782 97.547908239022
0.183684 97.353408264743
0.185586 97.159296102368
0.187487 96.965570978642
0.189389 96.772232121852
0.191291 96.579278761822
0.193193 96.386710129915
0.195095 96.194525459024
0.196997 96.002723983572
0.198899 95.811304939509
0.200801 95.620267564308
0.202703 95.429611096963
0.204605 95.239334777985
0.206507 95.049437849398
0.208408 94.859919554741
0.210310 94.670779139056
0.212212 94.482015848896
0.214114 94.293628932312
0.216016 94.105617638856
0.217918 93.917981219576
0.219820 93.730718927014
0.221722 93.543830015201
0.223624 93.357313739657
0.225526 93.171169357385
0.227427 92.985396126870
0.229329 92.799993308077
0.231231 92.614960162443
0.233133 92.430295952881
0.235035 92.245999943772
0.236937 92.062071400964
0.238839 91.878509591770
0.240741 91.695313784961
0.242643 91.512483250769
0.244545 91.330017260881
0.246446 91.147915088433
0.248348 90.966176008013
0.250250 90.784799295655
0.252152 90.603784228837
0.254054 90.423130086476
0.255956 90.242836148928
0.257858 90.062901697983
0.259760 89.883326016865
0.261662 89.704108390224
0.263564 89.525248104140
0.265465 89.346744446113
0.267367 89.168596705067
0.269269 88.990804171340
0.271171 88.813366136688
0.273073 88.636281894278
0.274975 88.459550738687
0.276877 88.283171965898
0.278779 88.107144873297
0.280681 87.931468759673
0.282583 87.756142925211
0.284484 87.581166671493
0.286386 87.406539301492
0.288288 87.232260119572
0.290190 87.058328431484
0.292092 86.884743544362
0.293994 86.711504766723
0.295896 86.538611408462
0.297798 86.366062780850
0.299700 86.193858196532
0.301602 86.021996969523
0.303504 85.850478415204
0.305405 85.679301850325
0.307307 85.508466592994
0.309209 85.337971962682
0.311111 85.167817280216
0.313013 84.998001867775
0.314915 84.828525048892
0.316817 84.659386148449
0.318719 84.490584492672
0.320621 84.322119409133
0.322523 84.153990226742
0.324424 83.986196275749
0.326326 83.818736887739
0.328228 83.651611395629
0.330130 83.484819133668
0.332032 83.318359437430
0.333934 83.152231643815
0.335836 82.986435091046
0.337738 82.820969118663
0.339640 82.655833067526
0.341542 82.491026279807
0.343443 82.326548098990
0.345345 82.162397869869
0.347247 81.998574938544
0.349149 81.835078652419
0.351051 81.671908360197
0.352953 81.509063411883
0.354855 81.346543158776
0.356757 81.184346953469
0.358659 81.022474149846
0.360561 80.860924103078
0.362462 80.699696169624
0.364364 80.538789707224
0.366266 80.378204074900
0.368168 80.217938632951
0.370070 80.057992742952
0.371972 79.898365767753
0.373874 79.739057071469
0.375776 79.580066019489
0.377678 79.421391978464
0.379580 79.263034316308
0.381481 79.104992402195
0.383383 78.947265606560
0.385285 78.789853301088
0.387187 78.632754858722
0.389089 78.475969653651
0.390991 78.319497061315
0.392893 78.163336458398
0.394795 78.007487222827
0.396697 77.851948733768
0.398599 77.696720371627
0.400501 77.541801518044
0.402402 77.387191555893
0.404304 77.232889869277
0.406206 77.078895843529
0.408108 76.925208865207
0.410010 76.771828322090
0.411912 76.618753603180
0.413814 76.465984098696
0.415716 76.313519200075
0.417618 76.161358299965
0.419520 76.009500792226
0.421421 75.857946071926
0.423323 75.706693535341
0.425225 75.555742579947
0.427127 75.405092604426
0.429029 75.254743008655
0.430931 75.104693193710
0.432833 74.954942561861
0.434735 74.805490516569
0.436637 74.656336462484
0.438539 74.507479805444
0.440440 74.358919952472
0.442342 74.210656311773
0.444244 74.062688292731
0.446146 73.915015305909
0.448048 73.767636763044
0.449950 73.620552077047
0.451852 73.473760662000
0.453754 73.327261933151
0.455656 73.181055306916
0.457558 73.035140200874
0.459459 72.889516033766
0.461361 72.744182225490
0.463263 72.599138197103
0.465165 72.454383370814
0.467067 72.309917169986
0.468969 72.165739019132
0.470871 72.021848343910
0.472773 71.878244571125
0.474675 71.734927128726
0.476577 71.591895445799
0.478478 71.449148952572
0.480380 71.306687080408
0.482282 71.164509261802
0.484184 71.022614930382
0.486086 70.881003520907
0.487988 70.739674469259
0.489890 70.598627212448
0.491792 70.457861188606
0.493694 70.317375836985
0.495596 70.177170597954
0.497497 70.037244913000
0.499399 69.897598224721
0.501301 69.758229976829
0.503203 69.619139614143
0.505105 69.480326582591
0.507007 69.341790329204
0.508909 69.203530302117
0.510811 69.065545950564
0.512713 68.927836724878
0.514615 68.790402076487
0.516517 68.653241457915
0.518418 68.516354322776
0.520320 68.379740125773
0.522222 68.243398322697
0.524124 68.107328370424
0.526026 67.971529726912
0.527928 67.836001851203
0.529830 67.700744203413
0.531732 67.565756244739
0.533634 67.431037437448
0.535536 67.296587244882
0.537437 67.162405131452
0.539339 67.028490562638
0.541241 66.894843004985
0.543143 66.761461926101
0.545045 66.628346794656
0.546947 66.495497080380
0.548849 66.362912254060
0.550751 66.230591787538
0.552653 66.098535153709
0.554555 65.966741826519
0.556456 65.835211280964
0.558358 65.703942993084
0.560260 65.572936439968
0.562162 65.442191099743
0.564064 65.311706451580
0.565966 65.181481975687
0.567868 65.051517153308
0.569770 64.921811466723
0.571672 64.792364399243
0.573574 64.663175435209
0.575475 64.534244059991
0.577377 64.405569759985
0.579279 64.277152022610
0.581181 64.148990336309
0.583083 64.021084190543
0.584985 63.893433075792
0.586887 63.766036483552
0.588789 63.638893906333
0.590691 63.512004837655
0.592593 63.385368772051
0.594494 63.258985205060
0.596396 63.132853633227
0.598298 63.006973554100
0.600200 62.881344466231
0.602102 62.755965869170
0.604004 62.630837263465
0.605906 62.505958150661
0.607808 62.381328033296
0.609710 62.256946414900
0.611612 62.132812799993
0.613514 62.008926694083
0.615415 61.885287603663
0.617317 61.761895036212
0.619219 61.638748500189
0.621121 61.515847505034
0.623023 61.393191561166
0.624925 61.270780179978
0.626827 61.148612873840
0.628729 61.026689156091
0.630631 60.905008541043
0.632533 60.783570543976
0.634434 60.662374681135
0.636336 60.541420469732
0.638238 60.420707427938
0.640140 60.300235074889
0.642042 60.180002930676
0.643944 60.060010516350
0.645846 59.940257353915
0.647748 59.820742966328
0.649650 59.701466877498
0.651552 59.582428612284
0.653453 59.463627696491
0.655355 59.345063656869
0.657257 59.226736021114
0.659159 59.108644317861
0.661061 58.990788076687
0.662963 58.873166828106
0.664865 58.755780103568
0.666767 58.638627435457
0.668669 58.521708357090
0.670571 58.405022402715
0.672472 58.288569107507
0.674374 58.172348007570
0.676276 58.056358639931
0.678178 57.940600542541
0.680080 57.825073254271
0.681982 57.709776314915
0.683884 57.594709265180
0.685786 57.479871646692
0.687688 57.365263001990
0.689590 57.250882874525
0.691491 57.136730808658
0.693393 57.022806349659
0.695295 56.909109043705
0.697197 56.795638437876
0.699099 56.682394080158
0.701001 56.569375519436
0.702903 56.456582305495
0.704805 56.344013989019
0.706707 56.231670121586
0.708609 56.119550255669
0.710511 56.007653944632
0.712412 55.895980742733
0.714314 55.784530205116
0.716216 55.673301887811
0.718118 55.562295347736
0.720020 55.451510142691
0.721922 55.340945831358
0.723824 55.230601973299
0.725726 55.120478128953
0.727628 55.010573859637
0.729530 54.900888727543
0.731431 54.791422295734
0.733333 54.682174128146
0.735235 54.573143789583
0.737137 54.464330845718
0.739039 54.355734863090
0.740941 54.247355409100
0.742843 54.139192052016
0.744745 54.031244360961
0.746647 53.923511905923
0.748549 53.815994257744
0.750450 53.708690988121
0.752352 53.601601669608
0.754254 53.494725875609
0.756156 53.388063180379
0.758058 53.281613159022
0.759960 53.175375387490
0.761862 53.069349442580
0.763764 52.963534901931
0.765666 52.857931344028
0.767568 52.752538348192
0.769469 52.647355494586
0.771371 52.542382364210
0.773273 52.437618538898
0.775175 52.333063601317
0.777077 52.228717134970
0.778979 52.124578724186
0.780881 52.020647954125
0.782783 51.916924410774
0.784685 51.813407680946
0.786587 51.710097352276
0.788488 51.606993013224
0.790390 51.504094253067
0.792292 51.401400661905
0.794194 51.298911830652
0.796096 51.196627351039
0.797998 51.094546815611
0.799900 50.992669817726
0.801802 50.890995951551
0.803704 50.789524812064
0.805606 50.688255995050
0.807508 50.587189097100
0.809409 50.486323715609
0.811311 50.385659448775
0.813213 50.285195895597
0.815115 50.184932655874
0.817017 50.084869330202
0.818919 49.985005519975
0.820821 49.885340827380
0.822723 49.785874855398
0.824625 49.686607207803
0.826527 49.587537489155
0.828428 49.488665304807
0.830330 49.389990260897
0.832232 49.291511964348
0.834134 49.193230022866
0.836036 49.095144044942
0.837938 48.997253639844
0.839840 48.899558417623
0.841742 48.802057989104
0.843644 48.704751965890
0.845546 48.607639960357
0.847447 48.510721585656
0.849349 48.413996455708
0.851251 48.317464185203
0.853153 48.221124389600
0.855055 48.124976685126
0.856957 48.029020688772
0.858859 47.933256018291
0.860761 47.837682292202
0.862663 47.742299129781
0.864565 47.647106151066
0.866466 47.552102976850
0.868368 47.457289228685
0.870270 47.362664528874
0.872172 47.268228500476
0.874074 47.173980767301
0.875976 47.079920953908
0.877878 46.986048685605
0.879780 46.892363588449
0.881682 46.798865289240
0.883584 46.705553415522
0.885485 46.612427595585
0.887387 46.519487458456
0.889289 46.426732633904
0.891191 46.334162752436
0.893093 46.241777445296
0.894995 46.149576344462
0.896897 46.057559082647
0.898799 45.965725293296
0.900701 45.874074610584
0.902603 45.782606669417
0.904505 45.691321105427
0.906406 45.600217554975
0.908308 45.509295655146
0.910210 45.418555043746
0.912112 45.327995359308
0.914014 45.237616241082
0.915916 45.147417329038
0.917818 45.057398263865
0.919720 44.967558686969
0.921622 44.877898240468
0.923524 44.788416567195
0.925425 44.699113310698
0.927327 44.609988115231
0.929229 44.521040625761
0.931131 44.432270487960
0.933033 44.343677348209
0.934935 44.255260853593
0.936837 44.167020651901
0.938739 44.078956391623
0.940641 43.991067721951
0.942543 43.903354292777
0.944444 43.815815754691
0.946346 43.728451758977
0.948248 43.641261957618
0.950150 43.554246003289
0.952052 43.467403549358
0.953954 43.380734249883
0.955856 43.294237759614
0.957758 43.207913733988
0.959660 43.121761829128
0.961562 43.035781701845
0.963463 42.949973009633
0.965365 42.864335410668
0.967267 42.778868563810
0.969169 42.693572128596
0.971071 42.608445765246
0.972973 42.523489134653
0.974875 42.438701898389
0.976777 42.354083718700
0.978679 42.269634258506
0.980581 42.185353181398
0.982482 42.101240151639
0.984384 42.017294834159
0.986286 41.933516894560
0.988188 41.849905999108
0.990090 41.766461814734
0.991992 41.683184009035
0.993894 41.600072250271
0.995796 41.517126207360
0.997698 41.434345549884
0.999600 41.351729948082
1.001502 41.269279072851
1.003403 41.186992595744
1.005305 41.104870188969
1.007207 41.022911525388
1.009109 40.941116278513
1.011011 40.859484122511
1.012913 40.778014732195
1.014815 40.696707783028
1.016717 40.615562951120
1.018619 40.534579913227
1.020521 40.453758346750
1.022422 40.373097929731
1.024324 40.292598340856
1.026226 40.212259259451
1.028128 40.132080365482
1.030030 40.052061339552
1.031932 39.972201862901
1.033834 39.892501617406
1.035736 39.812960285577
1.037638 39.733577550557
1.039540 39.654353096122
1.041441 39.575286606677
1.043343 39.496377767256
1.045245 39.417626263523
1.047147 39.339031781768
1.049049 39.260594008905
1.050951 39.182312632475
1.052853 39.104187340639
1.054755 39.026217822182
1.056657 38.948403766508
1.058559 38.870744863641
1.060460 38.793240804225
1.062362 38.715891279516
1.064264 38.638695981391
1.066166 38.561654602337
1.068068 38.484766835458
1.069970 38.408032374466
1.071872 38.331450913687
1.073774 38.255022148054
1.075676 38.178745773111
1.077578 38.102621485006
1.079479 38.026648980494
1.081381 37.950827956937
1.083283 37.875158112296
1.085185 37.799639145139
1.087087 37.724270754630
1.088989 37.649052640537
1.090891 37.573984503226
1.092793 37.499066043657
1.094695 37.424296963391
1.096597 37.349676964580
1.098498 37.275205749974
1.100400 37.200883022911
1.102302 37.126708487325
1.104204 37.052681847736
1.106106 36.978802809257
1.108008 36.905071077588
1.109910 36.831486359013
1.111812 36.758048360405
1.113714 36.684756789221
1.115616 36.611611353499
1.117518 36.538611761861
1.119419 36.465757723511
1.121321 36.393048948231
1.123223 36.320485146381
1.125125 36.248066028900
1.127027 36.175791307304
1.128929 36.103660693683
1.130831 36.031673900701
1.132733 35.959830641595
1.134635 35.888130630174
1.136537 35.816573580817
1.138438 35.745159208475
1.140340 35.673887228664
1.142242 35.602757357469
1.144144 35.531769311541
1.146046 35.460922808096
1.147948 35.390217564913
1.149850 35.319653300334
1.151752 35.249229733264
1.153654 35.178946583167
1.155556 35.108803570066
1.157457 35.038800414544
1.159359 34.968936837740
1.161261 34.899212561349
1.163163 34.829627307620
1.165065 34.760180799358
1.166967 34.690872759920
1.168869 34.621702913213
1.170771 34.552670983696
1.172673 34.483776696377
1.174575 34.415019776813
1.176476 34.346399951107
1.178378 34.277916945908
1.180280 34.209570488412
1.182182 34.141360306358
1.184084 34.073286128025
1.185986 34.005347682239
1.187888 33.937544698363
1.189790 33.869876906300
1.191692 33.802344036493
1.193594 33.734945819921
1.195495 33.667681988100
1.197397 33.600552273082
1.199299 33.533556407453
1.201201 33.466694124330
1.203103 33.399965157365
1.205005 33.333369240741
1.206907 33.266906109168
1.208809 33.200575497889
1.210711 33.134377142671
1.212613 33.068310779811
1.214515 33.002376146130
1.216416 32.936572978974
1.218318 32.870901016214
1.220220 32.805359996242
1.222122 32.739949657972
1.224024 32.674669740839
1.225926 32.609519984797
1.227828 32.544500130320
1.229730 32.479609918398
1.231632 32.414849090536
1.233534 32.350217388759
1.235435 32.285714555602
1.237337 32.221340334114
1.239239 32.157094467859
1.241141 32.092976700910
1.243043 32.028986777850
1.244945 31.965124443774
1.246847 31.901389444281
1.248749 31.837781525482
1.250651 31.774300433990
1.252553 31.710945916926
1.254454 31.647717721913
1.256356 31.584615597081
1.258258 31.521639291057
1.260160 31.458788552974
1.262062 31.396063132462
1.263964 31.333462779651
1.265866 31.270987245171
1.267768 31.208636280147
1.269670 31.146409636200
1.271572 31.084307065448
1.273473 31.022328320503
1.275375 30.960473154469
1.277277 30.898741320944
1.279179 30.837132574015
1.281081 30.775646668261
1.282983 30.714283358751
1.284885 30.653042401040
1.286787 30.591923551173
1.288689 30.530926565679
1.290591 30.470051201574
1.292492 30.409297216359
1.294394 30.348664368016
1.296296 30.288152415013
1.298198 30.227761116296
1.300100 30.167490231295
1.302002 30.107339519917
1.303904 30.047308742549
1.305806 29.987397660056
1.307708 29.927606033779
1.309610 29.867933625535
1.311512 29.808380197617
1.313413 29.748945512790
1.315315 29.689629334294
1.317217 29.630431425839
1.319119 29.571351551609
1.321021 29.512389476256
1.322923 29.453544964901
1.324825 29.394817783135
1.326727 29.336207697015
1.328629 29.277714473065
1.330531 29.219337878275
1.332432 29.161077680098
1.334334 29.102933646452
1.336236 29.044905545719
1.338138 28.986993146739
1.340040 28.929196218817
1.341942 28.871514531716
1.343844 28.813947855657
1.345746 28.756495961322
1.347648 28.699158619848
1.349550 28.641935602829
1.351451 28.584826682314
1.353353 28.527831630807
1.355255 28.470950221267
1.357157 28.414182227102
1.359059 28.357527422175
1.360961 28.300985580799
1.362863 28.244556477737
1.364765 28.188239888201
1.366667 28.132035587851
1.368569 28.075943352794
1.370470 28.019962959585
1.372372 27.964094185223
1.374274 27.908336807152
1.376176 27.852690603260
1.378078 27.797155351877
1.379980 27.741730831777
1.381882 27.686416822173
1.383784 27.631213102719
1.385686 27.576119453508
1.387588 27.521135655073
1.389489 27.466261488383
1.391391 27.411496734843
1.393293 27.356841176297
1.395195 27.302294595020
1.397097 27.247856773725
1.398999 27.193527495555
1.400901 27.139306544087
1.402803 27.085193703330
1.404705 27.031188757722
1.406607 26.977291492132
1.408509 26.923501691859
1.410410 26.869819142627
1.412312 26.816243630589
1.414214 26.762774942326
1.416116 26.709412864841
1.418018 26.656157185566
1.419920 26.603007692352
1.421822 26.549964173478
1.423724 26.497026417640
1.425626 26.444194213960
1.427528 26.391467351977
1.429429 26.338845621652
1.431331 26.286328813364
1.433233 26.233916717909
1.435135 26.181609126501
1.437037 26.129405830771
1.438939 26.077306622764
1.440841 26.025311294941
1.442743 25.973419640176
1.444645 25.921631451755
1.446547 25.869946523379
1.448448 25.818364649157
1.450350 25.766885623611
1.452252 25.715509241673
1.454154 25.664235298681
1.456056 25.613063590383
1.457958 25.561993912935
1.459860 25.511026062898
1.461762 25.460159837239
1.463664 25.409395033330
1.465566 25.358731448948
1.467467 25.308168882271
1.469369 25.257707131881
1.471271 25.207345996761
1.473173 25.157085276296
1.475075 25.106924770269
1.476977 25.056864278864
1.478879 25.006903602662
1.480781 24.957042542642
1.482683 24.907280900181
1.484585 24.857618477051
1.486486 24.808055075420
1.488388 24.758590497848
1.490290 24.709224547292
1.492192 24.659957027100
1.494094 24.610787741012
1.495996 24.561716493160
1.497898 24.512743088068
1.499800 24.463867330646
1.501702 24.415089026196
1.503604 24.366407980407
1.505506 24.317823999356
1.507407 24.269336889507
1.509309 24.220946457708
1.511211 24.172652511195
1.513113 24.124454857585
1.515015 24.076353304882
1.516917 24.028347661470
1.518819 23.980437736116
1.520721 23.932623337971
1.522623 23.884904276561
1.524525 23.837280361797
1.526426 23.789751403965
1.528328 23.742317213733
1.530230 23.694977602144
1.532132 23.647732380619
1.534034 23.600581360952
1.535936 23.553524355318
1.537838 23.506561176261
1.539740 23.459691636702
1.541642 23.412915549933
1.543544 23.366232729620
1.545445 23.319642989800
1.547347 23.273146144879
1.549249 23.226742009637
1.551151 23.180430399219
1.553053 23.134211129142
1.554955 23.088084015288
1.556857 23.042048873908
1.558759 22.996105521619
1.560661 22.950253775403
1.562563 22.904493452608
1.564464 22.858824370946
1.566366 22.813246348491
1.568268 22.767759203681
1.570170 22.722362755316
1.572072 22.677056822557
1.573974 22.631841224926
1.575876 22.586715782305
1.577778 22.541680314933
1.579680 22.496734643410
1.581582 22.451878588693
1.583483 22.407111972096
1.585385 22.362434615289
1.587287 22.317846340297
1.589189 22.273346969501
1.591091 22.228936325635
1.592993 22.184614231788
1.594895 22.140380511400
1.596797 22.096234988265
1.598699 22.052177486526
1.600601 22.008207830679
1.602503 21.964325845568
1.604404 21.920531356387
1.606306 21.876824188679
1.608208 21.833204168334
1.610110 21.789671121590
1.612012 21.746224875031
1.613914 21.702865255587
1.615816 21.659592090532
1.617718 21.616405207487
1.619620 21.573304434413
1.621522 21.530289599617
1.623423 21.487360531748
1.625325 21.444517059795
1.627227 21.401759013089
1.629129 21.359086221302
1.631031 21.316498514445
1.632933 21.273995722867
1.634835 21.231577677256
1.636737 21.189244208639
1.638639 21.146995148378
1.640541 21.104830328172
1.642442 21.062749580054
1.644344 21.020752736396
1.646246 20.978839629899
1.648148 20.937010093602
1.650050 20.895263960875
1.651952 20.853601065419
1.653854 20.812021241268
1.655756 20.770524322788
1.657658 20.729110144674
1.659560 20.687778541949
1.661461 20.646529349968
1.663363 20.605362404413
1.665265 20.564277541293
1.667167 20.523274596945
1.669069 20.482353408031
1.670971 20.441513811540
1.672873 20.400755644786
1.674775 20.360078745406
1.676677 20.319482951362
1.678579 20.278968100939
1.680480 20.238534032745
1.682382 20.198180585707
1.684284 20.157907599076
1.686186 20.117714912423
1.688088 20.077602365638
1.689990 20.037569798931
1.691892 19.997617052831
1.693794 19.957743968184
1.695696 19.917950386153
1.697598 19.878236148219
1.699499 19.838601096178
1.701401 19.799045072143
1.703303 19.759567918539
1.705205 19.720169478109
1.707107 19.680849593905
1.709009 19.641608109296
1.710911 19.602444867962
1.712813 19.563359713893
1.714715 19.524352491393
1.716617 19.485423045074
1.718519 19.446571219858
1.720420 19.407796860978
1.722322 19.369099813974
1.724224 19.330479924695
1.726126 19.291937039296
1.728028 19.253471004241
1.729930 19.215081666297
1.731832 19.176768872540
1.733734 19.138532470348
1.735636 19.100372307404
1.737538 19.062288231697
1.739439 19.024280091516
1.741341 18.986347735453
1.743243 18.948491012405
1.745145 18.910709771566
1.747047 18.873003862433
1.748949 18.835373134804
1.750851 18.797817438773
1.752753 18.760336624737
1.754655 18.722930543389
1.756557 18.685599045719
1.758458 18.648341983017
1.760360 18.611159206866
1.762262 18.574050569148
1.764164 18.537015922038
1.766066 18.500055118007
1.767968 18.463168009821
1.769870 18.426354450537
1.771772 18.389614293507
1.773674 18.352947392375
1.775576 18.316353601076
1.777477 18.279832773837
1.779379 18.243384765177
1.781281 18.207009429902
1.783183 18.170706623110
1.785085 18.134476200186
1.786987 18.098318016806
1.788889 18.062231928931
1.790791 18.026217792811
1.792693 17.990275464981
1.794595 17.954404802264
1.796496 17.918605661767
1.798398 17.882877900883
1.800300 17.847221377289
1.802202 17.811635948944
1.804104 17.776121474093
1.806006 17.740677811262
1.807908 17.705304819260
1.809810 17.670002357177
1.811712 17.634770284383
1.813614 17.599608460530
1.815516 17.564516745550
1.817417 17.529494999652
1.819319 17.494543083326
1.821221 17.459660857340
1.823123 17.424848182738
1.825025 17.390104920842
1.826927 17.355430933251
1.828829 17.320826081840
1.830731 17.286290228758
1.832633 17.251823236430
1.834535 17.217424967556
1.836436 17.183095285108
1.838338 17.148834052332
1.840240 17.114641132748
1.842142 17.080516390145
1.844044 17.046459688587
1.845946 17.012470892406
1.847848 16.978549866208
1.849750 16.944696474866
1.851652 16.910910583523
1.853554 16.877192057591
1.855455 16.843540762752
1.857357 16.809956564954
1.859259 16.776439330413
1.861161 16.742988925610
1.863063 16.709605217295
1.864965 16.676288072483
1.866867 16.643037358452
1.868769 16.609852942748
1.870671 16.576734693177
1.872573 16.543682477813
1.874474 16.510696164990
1.876376 16.477775623306
1.878278 16.444920721620
1.880180 16.412131329053
1.882082 16.379407314987
1.883984 16.346748549064
1.885886 16.314154901187
1.887788 16.281626241516
1.889690 16.249162440474
1.891592 16.216763368738
1.893493 16.184428897246
1.895395 16.152158897191
1.897297 16.119953240025
1.899199 16.087811797455
1.901101 16.055734441443
1.903003 16.023721044208
1.904905 15.991771478224
1.906807 15.959885616217
1.908709 15.928063331169
1.910611 15.896304496314
1.912513 15.864608985139
1.914414 15.832976671385
1.916316 15.801407429041
1.918218 15.769901132351
1.920120 15.738457655807
1.922022 15.707076874153
1.923924 15.675758662383
1.925826 15.644502895738
1.927728 15.613309449710
1.929630 15.582178200038
1.931532 15.551109022710
1.933433 15.520101793959
1.935335 15.489156390268
1.937237 15.458272688363
1.939139 15.427450565218
1.941041 15.396689898052
1.942943 15.365990564328
1.944845 15.335352441753
1.946747 15.304775408280
1.948649 15.274259342103
1.950551 15.243804121661
1.952452 15.213409625632
1.954354 15.183075732940
1.956256 15.152802322748
1.958158 15.122589274460
1.960060 15.092436467721
1.961962 15.062343782417
1.963864 15.032311098671
1.965766 15.002338296846
1.967668 14.972425257546
1.969570 14.942571861609
1.971471 14.912777990114
1.973373 14.883043524374
1.975275 14.853368345942
1.977177 14.823752336605
1.979079 14.794195378386
1.980981 14.764697353544
1.982883 14.735258144571
1.984785 14.705877634196
1.986687 14.676555705380
1.988589 14.647292241317
1.990490 14.618087125435
1.992392 14.588940241394
1.994294 14.559851473086
1.996196 14.530820704635
1.998098 14.501847820394
2.000000 14.472932704950


==> figures/SignalAnalysis_regression_proxLinBT.dat <==
0.100000 106.285119023002
0.101902 106.073203469077
0.103804 105.861710441277
0.105706 105.650639097150
0.107608 105.439988595927
0.109510 105.229758098510
0.111411 105.019946767479
0.113313 104.810553767082
0.115215 104.601578263232
0.117117 104.393019423507
0.119019 104.184876417143
0.120921 103.977148415034
0.122823 103.769834589727
0.124725 103.562934115417
0.126627 103.356446167947
0.128529 103.150369924804
0.130430 102.944704565113
0.132332 102.739449269637
0.134234 102.534603220772
0.136136 102.330165602544
0.138038 102.126135600607
0.139940 101.922512402237
0.141842 101.719295196332
0.143744 101.516483173407
0.145646 101.314075525589
0.147548 101.112071446618
0.149449 100.910470131841
0.151351 100.709270778209
0.153253 100.508472584275
0.155155 100.308074750189
0.157057 100.108076477695
0.158959 99.908476970131
0.160861 99.709275432422
0.162763 99.510471071078
0.164665 99.312063094192
0.166567 99.114050711435
0.168468 98.916433134054
0.170370 98.719209574869
0.172272 98.522379248270
0.174174 98.325941370212
0.176076 98.129895158214
0.177978 97.934239831356
0.179880 97.738974610273
0.181782 97.544098717156
0.183684 97.349611375746
0.185586 97.155511811332
0.187487 96.961799250746
0.189389 96.768472922364
0.191291 96.575532056099
0.193193 96.382975883401
0.195095 96.190803637249
0.196997 95.999014552156
0.198899 95.807607864157
0.200801 95.616582810813
0.202703 95.425938631204
0.204605 95.235674565928
0.206507 95.045789857095
0.208408 94.856283748329
0.210310 94.667155484760
0.212212 94.478404313025
0.214114 94.290029481260
0.216016 94.102030239104
0.217918 93.914405837688
0.219820 93.727155529641
0.221722 93.540278569077
0.223624 93.353774211600
0.225526 93.167641714299
0.227427 92.981880335742
0.229329 92.796489335977
0.231231 92.611467976526
0.233133 92.426815520384
0.235035 92.242531232016
0.236937 92.058614377353
0.238839 91.875064223791
0.240741 91.691880040183
0.242643 91.509061096844
0.244545 91.326606665541
0.246446 91.144516019495
0.248348 90.962788433375
0.250250 90.781423183296
0.252152 90.600419546817
0.254054 90.419776802937
0.255956 90.239494232092
0.257858 90.059571116155
0.259760 89.880006738428
0.261662 89.700800383643
0.263564 89.521951337960
0.265465 89.343458888959
0.267367 89.165322325642
0.269269 88.987540938429
0.271171 88.810114019156
0.273073 88.633040861067
0.274975 88.456320758819
0.276877 88.279953008474
0.278779 88.103936907498
0.280681 87.928271754755
0.282583 87.752956850512
0.284484 87.577991496427
0.286386 87.403374995551
0.288288 87.229106652327
0.290190 87.055185772582
0.292092 86.881611663529
0.293994 86.708383633761
0.295896 86.535500993251
0.297798 86.362963053346
0.299700 86.190769126767
0.301602 86.018918527606
0.303504 85.847410571322
0.305405 85.676244574738
0.307307 85.505419856040
0.309209 85.334935734774
0.311111 85.164791531843
0.313013 84.994986569501
0.314915 84.825520171356
0.316817 84.656391662365
0.318719 84.487600368830
0.320621 84.319145618395
0.322523 84.151026740047
0.324424 83.983243064109
0.326326 83.815793922240
0.328228 83.648678647432
0.330130 83.481896574006
0.332032 83.315447037611
0.333934 83.149329375220
0.335836 82.983542925128
0.337738 82.818087026950
0.339640 82.652961021617
0.341542 82.488164251375
0.343443 82.323696059781
0.345345 82.159555791699
0.347247 81.995742793303
0.349149 81.832256412068
0.351051 81.669095996769
0.352953 81.506260897483
0.354855 81.343750465580
0.356757 81.181564053725
0.358659 81.019701015872
0.360561 80.858160707263
0.362462 80.696942484429
0.364364 80.536045705179
0.366266 80.375469728607
0.368168 80.215213915081
0.370070 80.055277626247
0.371972 79.895660225023
0.373874 79.736361075597
0.375776 79.577379543424
0.377678 79.418714995226
0.379580 79.260366798987
0.381481 79.102334323950
0.383383 78.944616940616
0.385285 78.787214020742
0.387187 78.630124937338
0.389089 78.473349064663
0.390991 78.316885778223
0.392893 78.160734454771
0.394795 78.004894472302
0.396697 77.849365210049
0.398599 77.694146048487
0.400501 77.539236369323
0.402402 77.384635555498
0.404304 77.230342991181
0.406206 77.076358061774
0.408108 76.922680153899
0.410010 76.769308655403
0.411912 76.616242955356
0.413814 76.463482444042
0.415716 76.311026512963
0.417618 76.158874554833
0.419520 76.007025963580
0.421421 75.855480134336
0.423323 75.704236463441
0.425225 75.553294348440
0.427127 75.402653188077
0.429029 75.252312382296
0.430931 75.102271332237
0.432833 74.952529440234
0.434735 74.803086109812
0.436637 74.653940745688
0.438539 74.505092753763
0.440440 74.356541541123
0.442342 74.208286516037
0.444244 74.060327087954
0.446146 73.912662667499
0.448048 73.765292666474
0.449950 73.618216497853
0.451852 73.471433575779
0.453754 73.324943315566
0.455656 73.178745133691
0.457558 73.032838447797
0.459459 72.887222676685
0.461361 72.741897240318
0.463263 72.596861559813
0.465165 72.452115057444
0.467067 72.307657156633
0.468969 72.163487281955
0.470871 72.019604859132
0.472773 71.876009315028
0.474675 71.732700077653
0.476577 71.589676576157
0.478478 71.446938240827
0.480380 71.304484503086
0.482282 71.162314795492
0.484184 71.020428551732
0.486086 70.878825206625
0.487988 70.737504196115
0.489890 70.596464957271
0.491792 70.455706928285
0.493694 70.315229548469
0.495596 70.175032258252
0.497497 70.035114499179
0.499399 69.895475713909
0.501301 69.756115346213
0.503203 69.617032840968
0.505105 69.478227644163
0.507007 69.339699202886
0.508909 69.201446965330
0.510811 69.063470380790
0.512713 68.925768899656
0.514615 68.788341973415
0.516517 68.651189054648
0.518418 68.514309597027
0.520320 68.377703055313
0.522222 68.241368885355
0.524124 68.105306544086
0.526026 67.969515489524
0.527928 67.833995180764
0.529830 67.698745077982
0.531732 67.563764642430
0.533634 67.429053336433
0.535536 67.294610623391
0.537437 67.160435967769
0.539339 67.026528835105
0.541241 66.892888692000
0.543143 66.759515006117
0.545045 66.626407246184
0.546947 66.493564881986
0.548849 66.360987384365
0.550751 66.228674225220
0.552653 66.096624877500
0.554555 65.964838815207
0.556456 65.833315513391
0.558358 65.702054448150
0.560260 65.571055096625
0.562162 65.440316937000
0.564064 65.309839448498
0.565966 65.179622111384
0.567868 65.049664406956
0.569770 64.919965817546
0.571672 64.790525826522
0.573574 64.661343918277
0.575475 64.532419578236
0.577377 64.403752292848
0.579279 64.275341549587
0.581181 64.147186836947
0.583083 64.019287644444
0.584985 63.891643462612
0.586887 63.764253782998
0.588789 63.637118098166
0.590691 63.510235901689
0.592593 63.383606688152
0.594494 63.257229953147
0.596396 63.131105193271
0.598298 63.005231906125
0.600200 62.879609590312
0.602102 62.754237745436
0.604004 62.629115872095
0.605906 62.504243471887
0.607808 62.379620047401
0.609710 62.255245102219
0.611612 62.131118140911
0.613514 62.007238669038
0.615415 61.883606193144
0.617317 61.760220220757
0.619219 61.637080260390
0.621121 61.514185821532
0.623023 61.391536414652
0.624925 61.269131551195
0.626827 61.146970743580
0.628729 61.025053505198
0.630631 60.903379350410
0.632533 60.781947794546
0.634434 60.660758353901
0.636336 60.539810545737
0.638238 60.419103888275
0.640140 60.298637900699
0.642042 60.178412103152
0.643944 60.058426016732
0.645846 59.938679163492
0.647748 59.819171066441
0.649650 59.699901249534
0.651552 59.580869237680
0.653453 59.462074556732
0.655355 59.343516733490
0.657257 59.225195295697
0.659159 59.107109772038
0.661061 58.989259692136
0.662963 58.871644586554
0.664865 58.754263986790
0.666767 58.637117425276
0.668669 58.520204435378
0.670571 58.403524551390
0.672472 58.287077308535
0.674374 58.170862242964
0.676276 58.054878891751
0.678178 57.939126792895
0.680080 57.823605485315
0.681982 57.708314508850
0.683884 57.593253404254
0.685786 57.478421713201
0.687688 57.363818978276
0.689590 57.249444742976
0.691491 57.135298551708
0.693393 57.021379949790
0.695295 56.907688483443
0.697197 56.794223699795
0.699099 56.680985146876
0.701001 56.567972373619
0.702903 56.455184929853
0.704805 56.342622366307
0.706707 56.230284234606
0.708609 56.118170087268
0.710511 56.006279477703
0.712412 55.894611960212
0.714314 55.783167089985
0.716216 55.671944423098
0.718118 55.560943516512
0.720020 55.450163928072
0.721922 55.339605216506
0.723824 55.229266941419
0.725726 55.119148663295
0.727628 55.009249943495
0.729530 54.899570344255
0.731431 54.790109428683
0.733333 54.680866760757
0.735235 54.571841905327
0.737137 54.463034428108
0.739039 54.354443895683
0.740941 54.246069875497
0.742843 54.137911935861
0.744745 54.029969645942
0.746647 53.922242575770
0.748549 53.814730296230
0.750450 53.707432379063
0.752352 53.600348396865
0.754254 53.493477923083
0.756156 53.386820532014
0.758058 53.280375798807
0.759960 53.174143299453
0.761862 53.068122610793
0.763764 52.962313310509
0.765666 52.856714977126
0.767568 52.751327190009
0.769469 52.646149529362
0.771371 52.541181576227
0.773273 52.436422912478
0.775175 52.331873120828
0.777077 52.227531784816
0.778979 52.123398488816
0.780881 52.019472818028
0.782783 51.915754358481
0.784685 51.812242697028
0.786587 51.708937421347
0.788488 51.605838119935
0.790390 51.502944382114
0.792292 51.400255798022
0.794194 51.297771958615
0.796096 51.195492455663
0.797998 51.093416881753
0.799900 50.991544830281
0.801802 50.889875895457
0.803704 50.788409672297
0.805606 50.687145756628
0.807508 50.586083745078
0.809409 50.485223235083
0.811311 50.384563824882
0.813213 50.284105113512
0.815115 50.183846700812
0.817017 50.083788187418
0.818919 49.983929174762
0.820821 49.884269265071
0.822723 49.784808061366
0.824625 49.685545167457
0.826527 49.586480187946
0.828428 49.487612728224
0.830330 49.388942394466
0.832232 49.290468793636
0.834134 49.192191533477
0.836036 49.094110222519
0.837938 48.996224470068
0.839840 48.898533886213
0.841742 48.801038081818
0.843644 48.703736668523
0.845546 48.606629258744
0.847447 48.509715465667
0.849349 48.412994903252
0.851251 48.316467186227
0.853153 48.220131930088
0.855055 48.123988751100
0.856957 48.028037266290
0.858859 47.932277093451
0.860761 47.836707851137
0.862663 47.741329158662
0.864565 47.646140636100
0.866466 47.551141904283
0.868368 47.456332584796
0.870270 47.361712299983
0.872172 47.267280672938
0.874074 47.173037327506
0.875976 47.078981888285
0.877878 46.985113980618
0.879780 46.891433230598
0.881682 46.797939265061
0.883584 46.704631711589
0.885485 46.611510198506
0.887387 46.518574354876
0.889289 46.425823810503
0.891191 46.333258195931
0.893093 46.240877142438
0.894995 46.148680282039
0.896897 46.056667247482
0.898799 45.964837672246
0.900701 45.873191190544
0.902603 45.781727437315
0.904505 45.690446048228
0.906406 45.599346659677
0.908308 45.508428908782
0.910210 45.417692433387
0.912112 45.327136872056
0.914014 45.236761864075
0.915916 45.146567049449
0.917818 45.056552068902
0.919720 44.966716563873
0.921622 44.877060176515
0.923524 44.787582549696
0.925425 44.698283326997
0.927327 44.609162152706
0.929229 44.520218671825
0.931131 44.431452530060
0.933033 44.342863373825
0.934935 44.254450850239
0.936837 44.166214607124
0.938739 44.078154293005
0.940641 43.990269557108
0.942543 43.902560049356
0.944444 43.815025420372
0.946346 43.727665321477
0.948248 43.640479404684
0.950150 43.553467322703
0.952052 43.466628728932
0.953954 43.379963277466
0.955856 43.293470623085
0.957758 43.207150421258
0.959660 43.121002328144
0.961562 43.035026000584
0.963463 42.949221096105
0.965365 42.863587272916
0.967267 42.778124189909
0.969169 42.692831506654
0.971071 42.607708883401
0.972973 42.522755981077
0.974875 42.437972461286
0.976777 42.353357986305
0.978679 42.268912219086
0.980581 42.184634823253
0.982482 42.100525463099
0.984384 42.016583803587
0.986286 41.932809510350
0.988188 41.849202249685
0.990090 41.765761688555
0.991992 41.682487494589
0.993894 41.599379336075
0.995796 41.516436881967
0.997698 41.433659801874
0.999600 41.351047766068
1.001502 41.268600445477
1.003403 41.186317511684
1.005305 41.104198636928
1.007207 41.022243494101
1.009109 40.940451756747
1.011011 40.858823099063
1.012913 40.777357195892
1.014815 40.696053722728
1.016717 40.614912355711
1.018619 40.533932771628
1.020521 40.453114647908
1.022422 40.372457662625
1.024324 40.291961494494
1.026226 40.211625822872
1.028128 40.131450327754
1.030030 40.051434689773
1.031932 39.971578590199
1.033834 39.891881710938
1.035736 39.812343734529
1.037638 39.732964344147
1.039540 39.653743223594
1.041441 39.574680057306
1.043343 39.495774530348
1.045245 39.417026328411
1.047147 39.338435137814
1.049049 39.260000645501
1.050951 39.181722539041
1.052853 39.103600506624
1.054755 39.025634237065
1.056657 38.947823419796
1.058559 38.870167744871
1.060460 38.792666902959
1.062362 38.715320585348
1.064264 38.638128483942
1.066166 38.561090291257
1.068068 38.484205700424
1.069970 38.407474405186
1.071872 38.330896099894
1.073774 38.254470479511
1.075676 38.178197239607
1.077578 38.102076076360
1.079479 38.026106686554
1.081381 37.950288767575
1.083283 37.874622017416
1.085185 37.799106134668
1.087087 37.723740818527
1.088989 37.648525768787
1.090891 37.573460685839
1.092793 37.498545270674
1.094695 37.423779224879
1.096597 37.349162250633
1.098498 37.274694050713
1.100400 37.200374328485
1.102302 37.126202787909
1.104204 37.052179133533
1.106106 36.978303070496
1.108008 36.904574304525
1.109910 36.830992541931
1.111812 36.757557489615
1.113714 36.684268855058
1.115616 36.611126346326
1.117518 36.538129672069
1.119419 36.465278541514
1.121321 36.392572664472
1.123223 36.320011751329
1.125125 36.247595513050
1.127027 36.175323661177
1.128929 36.103195907826
1.130831 36.031211965686
1.132733 35.959371548022
1.134635 35.887674368669
1.136537 35.816120142031
1.138438 35.744708583084
1.140340 35.673439407371
1.142242 35.602312331001
1.144144 35.531327070653
1.146046 35.460483343566
1.147948 35.389780867546
1.149850 35.319219360961
1.151752 35.248798542740
1.153654 35.178518132372
1.155556 35.108377849907
1.157457 35.038377415951
1.159359 34.968516551669
1.161261 34.898794978781
1.163163 34.829212419562
1.165065 34.759768596841
1.166967 34.690463233999
1.168869 34.621296054969
1.170771 34.552266784234
1.172673 34.483375146828
1.174575 34.414620868330
1.176476 34.346003674869
1.178378 34.277523293120
1.180280 34.209179450300
1.182182 34.140971874174
1.184084 34.072900293047
1.185986 34.004964435766
1.187888 33.937164031721
1.189790 33.869498810837
1.191692 33.801968503582
1.193594 33.734572840959
1.195495 33.667311554507
1.197397 33.600184376303
1.199299 33.533191038956
1.201201 33.466331275608
1.203103 33.399604819933
1.205005 33.333011406137
1.206907 33.266550768957
1.208809 33.200222643655
1.210711 33.134026766025
1.212613 33.067962872386
1.214515 33.002030699582
1.216416 32.936229984983
1.218318 32.870560466483
1.220220 32.805021882496
1.222122 32.739613971960
1.224024 32.674336474333
1.225926 32.609189129592
1.227828 32.544171678234
1.229730 32.479283861270
1.231632 32.414525420232
1.233534 32.349896097163
1.235435 32.285395634623
1.237337 32.221023775684
1.239239 32.156780263931
1.241141 32.092664843461
1.243043 32.028677258879
1.244945 31.964817255301
1.246847 31.901084578350
1.248749 31.837478974158
1.250651 31.774000189362
1.252553 31.710647971103
1.254454 31.647422067028
1.256356 31.584322225287
1.258258 31.521348194532
1.260160 31.458499723914
1.262062 31.395776563088
1.263964 31.333178462204
1.265866 31.270705171914
1.267768 31.208356443365
1.269670 31.146132028201
1.271572 31.084031678560
1.273473 31.022055147076
1.275375 30.960202186874
1.277277 30.898472551573
1.279179 30.836865995282
1.281081 30.775382272603
1.282983 30.714021138623
1.284885 30.652782348920
1.286787 30.591665659560
1.288689 30.530670827094
1.290591 30.469797608558
1.292492 30.409045761473
1.294394 30.348415043844
1.296296 30.287905214158
1.298198 30.227516031384
1.300100 30.167247254970
1.302002 30.107098644846
1.303904 30.047069961419
1.305806 29.987160965574
1.307708 29.927371418674
1.309610 29.867701082555
1.311512 29.808149719530
1.313413 29.748717092386
1.315315 29.689402964383
1.317217 29.630207099252
1.319119 29.571129261195
1.321021 29.512169214885
1.322923 29.453326725465
1.324825 29.394601558543
1.326727 29.335993480199
1.328629 29.277502256975
1.330531 29.219127655882
1.332432 29.160869444393
1.334334 29.102727390445
1.336236 29.044701262439
1.338138 28.986790829238
1.340040 28.928995860163
1.341942 28.871316124999
1.343844 28.813751393986
1.345746 28.756301437824
1.347648 28.698966027671
1.349550 28.641744935141
1.351451 28.584637932301
1.353353 28.527644791675
1.355255 28.470765286241
1.357157 28.413999189427
1.359059 28.357346275114
1.360961 28.300806317636
1.362863 28.244379091773
1.364765 28.188064372756
1.366667 28.131861936266
1.368569 28.075771558427
1.370470 28.019793015814
1.372372 27.963926085444
1.374274 27.908170544781
1.376176 27.852526171731
1.378078 27.796992744643
1.379980 27.741570042308
1.381882 27.686257843960
1.383784 27.631055929270
1.385686 27.575964078351
1.387588 27.520982071752
1.389489 27.466109690463
1.391391 27.411346715906
1.393293 27.356692929943
1.395195 27.302148114869
1.397097 27.247712053413
1.398999 27.193384528737
1.400901 27.139165324437
1.402803 27.085054224539
1.404705 27.031051013500
1.406607 26.977155476207
1.408509 26.923367397974
1.410410 26.869686564547
1.412312 26.816112762095
1.414214 26.762645777216
1.416116 26.709285396933
1.418018 26.656031408693
1.419920 26.602883600368
1.421822 26.549841760250
1.423724 26.496905677057
1.425626 26.444075139926
1.427528 26.391349938415
1.429429 26.338729862502
1.431331 26.286214702581
1.433233 26.233804249469
1.435135 26.181498294396
1.437037 26.129296629009
1.438939 26.077199045371
1.440841 26.025205335961
1.442743 25.973315293669
1.444645 25.921528711799
1.446547 25.869845384068
1.448448 25.818265104603
1.450350 25.766787667943
1.452252 25.715412869035
1.454154 25.664140503236
1.456056 25.612970366310
1.457958 25.561902254430
1.459860 25.510935964173
1.461762 25.460071292524
1.463664 25.409308036871
1.465566 25.358645995007
1.467467 25.308084965128
1.469369 25.257624745830
1.471271 25.207265136116
1.473173 25.157005935384
1.475075 25.106846943435
1.476977 25.056787960469
1.478879 25.006828787084
1.480781 24.956969224275
1.482683 24.907209073435
1.484585 24.857548136352
1.486486 24.807986215209
1.488388 24.758523112585
1.490290 24.709158631451
1.492192 24.659892575171
1.494094 24.610724747502
1.495996 24.561654952591
1.497898 24.512682994978
1.499800 24.463808679589
1.501702 24.415031811742
1.503604 24.366352197142
1.505506 24.317769641882
1.507407 24.269283952439
1.509309 24.220894935680
1.511211 24.172602398855
1.513113 24.124406149597
1.515015 24.076305995924
1.516917 24.028301746238
1.518819 23.980393209321
1.520721 23.932580194336
1.522623 23.884862510829
1.524525 23.837239968724
1.526426 23.789712378323
1.528328 23.742279550308
1.530230 23.694941295738
1.532132 23.647697426048
1.534034 23.600547753051
1.535936 23.553492088932
1.537838 23.506530246253
1.539740 23.459662037950
1.541642 23.412887277329
1.543544 23.366205778071
1.545445 23.319617354227
1.547347 23.273121820221
1.549249 23.226718990845
1.551151 23.180408681260
1.553053 23.134190706996
1.554955 23.088064883951
1.556857 23.042031028392
1.558759 22.996088956948
1.560661 22.950238486618
1.562563 22.904479434763
1.564464 22.858811619108
1.566366 22.813234857745
1.568268 22.767748969124
1.570170 22.722353772061
1.572072 22.677049085730
1.573974 22.631834729667
1.575876 22.586710523769
1.577778 22.541676288290
1.579680 22.496731843844
1.581582 22.451877011401
1.583483 22.407111612290
1.585385 22.362435468194
1.587287 22.317848401153
1.589189 22.273350233562
1.591091 22.228940788169
1.592993 22.184619888077
1.594895 22.140387356740
1.596797 22.096243017964
1.598699 22.052186695909
1.600601 22.008218215082
1.602503 21.964337400343
1.604404 21.920544076898
1.606306 21.876838070305
1.608208 21.833219206466
1.610110 21.789687311635
1.612012 21.746242212407
1.613914 21.702883735727
1.615816 21.659611708882
1.617718 21.616425959507
1.619620 21.573326315576
1.621522 21.530312605410
1.623423 21.487384657670
1.625325 21.444542301360
1.627227 21.401785365824
1.629129 21.359113680746
1.631031 21.316527076151
1.632933 21.274025382402
1.634835 21.231608430199
1.636737 21.189276050582
1.638639 21.147028074927
1.640541 21.104864334946
1.642442 21.062784662685
1.644344 21.020788890527
1.646246 20.978876851189
1.648148 20.937048377721
1.650050 20.895303303506
1.651952 20.853641462259
1.653854 20.812062688027
1.655756 20.770566815186
1.657658 20.729153678446
1.659560 20.687823112843
1.661461 20.646574953744
1.663363 20.605409036843
1.665265 20.564325198163
1.667167 20.523323274052
1.669069 20.482403101186
1.670971 20.441564516566
1.672873 20.400807357518
1.674775 20.360131461692
1.676677 20.319536667062
1.678579 20.279022811926
1.680480 20.238589734903
1.682382 20.198237274934
1.684284 20.157965271282
1.686186 20.117773563529
1.688088 20.077661991579
1.689990 20.037630395653
1.691892 19.997678616292
1.693794 19.957806494355
1.695696 19.918013871016
1.697598 19.878300587769
1.699499 19.838666486423
1.701401 19.799111409100
1.703303 19.759635198239
1.705205 19.720237696595
1.707107 19.680918747232
1.709009 19.641678193530
1.710911 19.602515879180
1.712813 19.563431648187
1.714715 19.524425344863
1.716617 19.485496813834
1.718519 19.446645900034
1.720420 19.407872448707
1.722322 19.369176305404
1.724224 19.330557315986
1.726126 19.292015326621
1.728028 19.253550183782
1.729930 19.215161734250
1.731832 19.176849825111
1.733734 19.138614303754
1.735636 19.100455017876
1.737538 19.062371815474
1.739439 19.024364544851
1.741341 18.986433054610
1.743243 18.948577193658
1.745145 18.910796811201
1.747047 18.873091756748
1.748949 18.835461880107
1.750851 18.797907031384
1.752753 18.760427060987
1.754655 18.723021819619
1.756557 18.685691158283
1.758458 18.648434928279
1.760360 18.611252981202
1.762262 18.574145168943
1.764164 18.537111343691
1.766066 18.500151357925
1.767968 18.463265064423
1.769870 18.426452316254
1.771772 18.389712966779
1.773674 18.353046869654
1.775576 18.316453878825
1.777477 18.279933848530
1.779379 18.243486633297
1.781281 18.207112087945
1.783183 18.170810067581
1.785085 18.134580427601
1.786987 18.098423023692
1.788889 18.062337711826
1.790791 18.026324348263
1.792693 17.990382789549
1.794595 17.954512892517
1.796496 17.918714514285
1.798398 17.882987512255
1.800300 17.847331744116
1.802202 17.811747067838
1.804104 17.776233341675
1.806006 17.740790424164
1.807908 17.705418174124
1.809810 17.670116450655
1.811712 17.634885113138
1.813614 17.599724021236
1.815516 17.564633034889
1.817417 17.529612014318
1.819319 17.494660820023
1.821221 17.459779312780
1.823123 17.424967353646
1.825025 17.390224803953
1.826927 17.355551525308
1.828829 17.320947379597
1.830731 17.286412228979
1.832633 17.251945935890
1.834535 17.217548363038
1.836436 17.183219373406
1.838338 17.148958830251
1.840240 17.114766597100
1.842142 17.080642537755
1.844044 17.046586516287
1.845946 17.012598397041
1.847848 16.978678044630
1.849750 16.944825323937
1.851652 16.911040100116
1.853554 16.877322238589
1.855455 16.843671605047
1.857357 16.810088065446
1.859259 16.776571486013
1.861161 16.743121733240
1.863063 16.709738673885
1.864965 16.676422174971
1.866867 16.643172103789
1.868769 16.609988327892
1.870671 16.576870715097
1.872573 16.543819133486
1.874474 16.510833451404
1.876376 16.477913537456
1.878278 16.445059260512
1.880180 16.412270489703
1.882082 16.379547094418
1.883984 16.346888944311
1.885886 16.314295909293
1.887788 16.281767859534
1.889690 16.249304665464
1.891592 16.216906197771
1.893493 16.184572327402
1.895395 16.152302925559
1.897297 16.120097863702
1.899199 16.087957013549
1.901101 16.055880247070
1.903003 16.023867436494
1.904905 15.991918454302
1.906807 15.960033173231
1.908709 15.928211466271
1.910611 15.896453206665
1.912513 15.864758267909
1.914414 15.833126523753
1.916316 15.801557848195
1.918218 15.770052115487
1.920120 15.738609200132
1.922022 15.707228976880
1.923924 15.675911320735
1.925826 15.644656106947
1.927728 15.613463211017
1.929630 15.582332508692
1.931532 15.551263875969
1.933433 15.520257189089
1.935335 15.489312324544
1.937237 15.458429159070
1.939139 15.427607569648
1.941041 15.396847433505
1.942943 15.366148628114
1.944845 15.335511031191
1.946747 15.304934520696
1.948649 15.274418974832
1.950551 15.243964272045
1.952452 15.213570291024
1.954354 15.183236910700
1.956256 15.152964010245
1.958158 15.122751469071
1.960060 15.092599166831
1.961962 15.062506983419
1.963864 15.032474798968
1.965766 15.002502493848
1.967668 14.972589948671
1.969570 14.942737044284
1.971471 14.912943661773
1.973373 14.883209682461
1.975275 14.853534987908
1.977177 14.823919459908
1.979079 14.794362980495
1.980981 14.764865431934
1.982883 14.735426696726
1.984785 14.706046657606
1.986687 14.676725197546
1.988589 14.647462199746
1.990490 14.618257547643
1.992392 14.589111124904
1.994294 14.560022815430
1.996196 14.530992503352
1.998098 14.502020073033
2.000000 14.473105409065


==> figures/SignalAnalysis_regression_proxLinLS.dat <==
0.100000 106.260695663804
0.101902 106.048863402057
0.103804 105.837453431077
0.105706 105.626464909022
0.107608 105.415896995727
0.109510 105.205748852702
0.111411 104.996019643129
0.113313 104.786708531858
0.115215 104.577814685402
0.117117 104.369337271940
0.119019 104.161275461304
0.120921 103.953628424986
0.122823 103.746395336125
0.124725 103.539575369511
0.126627 103.333167701580
0.128529 103.127171510407
0.130430 102.921585975707
0.132332 102.716410278830
0.134234 102.511643602759
0.136136 102.307285132104
0.138038 102.103334053102
0.139940 101.899789553612
0.141842 101.696650823110
0.143744 101.493917052691
0.145646 101.291587435060
0.147548 101.089661164533
0.149449 100.888137437031
0.151351 100.687015450078
0.153253 100.486294402800
0.155155 100.285973495916
0.157057 100.086051931740
0.158959 99.886528914178
0.160861 99.687403648719
0.162763 99.488675342441
0.164665 99.290343203997
0.166567 99.092406443622
0.168468 98.894864273125
0.170370 98.697715905882
0.172272 98.500960556843
0.174174 98.304597442520
0.176076 98.108625780986
0.177978 97.913044791875
0.179880 97.717853696374
0.181782 97.523051717227
0.183684 97.328638078722
0.185586 97.134612006698
0.187487 96.940972728535
0.189389 96.747719473153
0.191291 96.554851471009
0.193193 96.362367954097
0.195095 96.170268155939
0.196997 95.978551311585
0.198899 95.787216657612
0.200801 95.596263432117
0.202703 95.405690874718
0.204605 95.215498226545
0.206507 95.025684730245
0.208408 94.836249629973
0.210310 94.647192171390
0.212212 94.458511601662
0.214114 94.270207169456
0.216016 94.082278124935
0.217918 93.894723719759
0.219820 93.707543207079
0.221722 93.520735841533
0.223624 93.334300879249
0.225526 93.148237577833
0.227427 92.962545196376
0.229329 92.777222995442
0.231231 92.592270237070
0.233133 92.407686184772
0.235035 92.223470103527
0.236937 92.039621259778
0.238839 91.856138921432
0.240741 91.673022357855
0.242643 91.490270839869
0.244545 91.307883639752
0.246446 91.125860031229
0.248348 90.944199289475
0.250250 90.762900691111
0.252152 90.581963514196
0.254054 90.401387038234
0.255956 90.221170544160
0.257858 90.041313314345
0.259760 89.861814632591
0.261662 89.682673784128
0.263564 89.503890055607
0.265465 89.325462735107
0.267367 89.147391112122
0.269269 88.969674477563
0.271171 88.792312123757
0.273073 88.615303344438
0.274975 88.438647434751
0.276877 88.262343691245
0.278779 88.086391411872
0.280681 87.910789895982
0.282583 87.735538444323
0.284484 87.560636359037
0.286386 87.386082943656
0.288288 87.211877503103
0.290190 87.038019343684
0.292092 86.864507773088
0.293994 86.691342100386
0.295896 86.518521636025
0.297798 86.346045691828
0.299700 86.173913580987
0.301602 86.002124618067
0.303504 85.830678118996
0.305405 85.659573401067
0.307307 85.488809782936
0.309209 85.318386584614
0.311111 85.148303127469
0.313013 84.978558734222
0.314915 84.809152728944
0.316817 84.640084437054
0.318719 84.471353185315
0.320621 84.302958301833
0.322523 84.134899116051
0.324424 83.967174958753
0.326326 83.799785162052
0.328228 83.632729059398
0.330130 83.466005985565
0.332032 83.299615276655
0.333934 83.133556270095
0.335836 82.967828304630
0.337738 82.802430720325
0.339640 82.637362858560
0.341542 82.472624062029
0.343443 82.308213674735
0.345345 82.144131041989
0.347247 81.980375510407
0.349149 81.816946427910
0.351051 81.653843143714
0.352953 81.491065008337
0.354855 81.328611373590
0.356757 81.166481592575
0.358659 81.004675019686
0.360561 80.843191010602
0.362462 80.682028922287
0.364364 80.521188112987
0.366266 80.360667942229
0.368168 80.200467770814
0.370070 80.040586960818
0.371972 79.881024875590
0.373874 79.721780879748
0.375776 79.562854339175
0.377678 79.404244621019
0.379580 79.245951093691
0.381481 79.087973126859
0.383383 78.930310091448
0.385285 78.772961359638
0.387187 78.615926304861
0.389089 78.459204301795
0.390991 78.302794726369
0.392893 78.146696955752
0.394795 77.990910368357
0.396697 77.835434343836
0.398599 77.680268263077
0.400501 77.525411508202
0.402402 77.370863462566
0.404304 77.216623510752
0.406206 77.062691038571
0.408108 76.909065433057
0.410010 76.755746082467
0.411912 76.602732376277
0.413814 76.450023705180
0.415716 76.297619461085
0.417618 76.145519037111
0.419520 75.993721827589
0.421421 75.842227228057
0.423323 75.691034635255
0.425225 75.540143447131
0.427127 75.389553062828
0.429029 75.239262882690
0.430931 75.089272308255
0.432833 74.939580742256
0.434735 74.790187588614
0.436637 74.641092252439
0.438539 74.492294140028
0.440440 74.343792658862
0.442342 74.195587217600
0.444244 74.047677226084
0.446146 73.900062095330
0.448048 73.752741237528
0.449950 73.605714066040
0.451852 73.458979995400
0.453754 73.312538441305
0.455656 73.166388820620
0.457558 73.020530551371
0.459459 72.874963052745
0.461361 72.729685745086
0.463263 72.584698049893
0.465165 72.439999389821
0.467067 72.295589188673
0.468969 72.151466871403
0.470871 72.007631864109
0.472773 71.864083594034
0.474675 71.720821489564
0.476577 71.577844980223
0.478478 71.435153496673
0.480380 71.292746470711
0.482282 71.150623335267
0.484184 71.008783524399
0.486086 70.867226473298
0.487988 70.725951618276
0.489890 70.584958396772
0.491792 70.444246247345
0.493694 70.303814609673
0.495596 70.163662924553
0.497497 70.023790633895
0.499399 69.884197180721
0.501301 69.744882009165
0.503203 69.605844564468
0.505105 69.467084292978
0.507007 69.328600642145
0.508909 69.190393060523
0.510811 69.052460997763
0.512713 68.914803904614
0.514615 68.777421232921
0.516517 68.640312435619
0.518418 68.503476966736
0.520320 68.366914281389
0.522222 68.230623835778
0.524124 68.094605087190
0.526026 67.958857493993
0.527928 67.823380515634
0.529830 67.688173612638
0.531732 67.553236246608
0.533634 67.418567880215
0.535536 67.284167977206
0.537437 67.150036002395
0.539339 67.016171421663
0.541241 66.882573701956
0.543143 66.749242311282
0.545045 66.616176718711
0.546947 66.483376394370
0.548849 66.350840809442
0.550751 66.218569436167
0.552653 66.086561747833
0.554555 65.954817218781
0.556456 65.823335324400
0.558358 65.692115541122
0.560260 65.561157346426
0.562162 65.430460218830
0.564064 65.300023637895
0.565966 65.169847084215
0.567868 65.039930039423
0.569770 64.910271986183
0.571672 64.780872408193
0.573574 64.651730790178
0.575475 64.522846617891
0.577377 64.394219378110
0.579279 64.265848558637
0.581181 64.137733648292
0.583083 64.009874136919
0.584985 63.882269515375
0.586887 63.754919275533
0.588789 63.627822910280
0.590691 63.500979913513
0.592593 63.374389780138
0.594494 63.248052006069
0.596396 63.121966088222
0.598298 62.996131524519
0.600200 62.870547813882
0.602102 62.745214456232
0.604004 62.620130952485
0.605906 62.495296804554
0.607808 62.370711515346
0.609710 62.246374588756
0.611612 62.122285529669
0.613514 61.998443843959
0.615415 61.874849038482
0.617317 61.751500621079
0.619219 61.628398100572
0.621121 61.505540986762
0.623023 61.382928790427
0.624925 61.260561023320
0.626827 61.138437198167
0.628729 61.016556828667
0.630631 60.894919429488
0.632533 60.773524516264
0.634434 60.652371605597
0.636336 60.531460215049
0.638238 60.410789863148
0.640140 60.290360069379
0.642042 60.170170354186
0.643944 60.050220238968
0.645846 59.930509246081
0.647748 59.811036898829
0.649650 59.691802721469
0.651552 59.572806239205
0.653453 59.454046978190
0.655355 59.335524465518
0.657257 59.217238229230
0.659159 59.099187798303
0.661061 58.981372702657
0.662963 58.863792473146
0.664865 58.746446641563
0.666767 58.629334740631
0.668669 58.512456304006
0.670571 58.395810866274
0.672472 58.279397962947
0.674374 58.163217130464
0.676276 58.047267906190
0.678178 57.931549828410
0.680080 57.816062436329
0.681982 57.700805270072
0.683884 57.585777870681
0.685786 57.470979780112
0.687688 57.356410541235
0.689590 57.242069697829
0.691491 57.127956794586
0.693393 57.014071377103
0.695295 56.900412991884
0.697197 56.786981186337
0.699099 56.673775508772
0.701001 56.560795508399
0.702903 56.448040735327
0.704805 56.335510740563
0.706707 56.223205076007
0.708609 56.111123294454
0.710511 55.999264949590
0.712412 55.887629595990
0.714314 55.776216789118
0.716216 55.665026085324
0.718118 55.554057041842
0.720020 55.443309216788
0.721922 55.332782169162
0.723824 55.222475458838
0.725726 55.112388646573
0.727628 55.002521293995
0.729530 54.892872963608
0.731431 54.783443218789
0.733333 54.674231623784
0.735235 54.565237743708
0.737137 54.456461144543
0.739039 54.347901393137
0.740941 54.239558057199
0.742843 54.131430705303
0.744745 54.023518906881
0.746647 53.915822232224
0.748549 53.808340252479
0.750450 53.701072539650
0.752352 53.594018666592
0.754254 53.487178207012
0.756156 53.380550735466
0.758058 53.274135827362
0.759960 53.167933058948
0.761862 53.061942007324
0.763764 52.956162250426
0.765666 52.850593367038
0.767568 52.745234936778
0.769469 52.640086540105
0.771371 52.535147758315
0.773273 52.430418173538
0.775175 52.325897368734
0.777077 52.221584927700
0.778979 52.117480435057
0.780881 52.013583476259
0.782783 51.909893637583
0.784685 51.806410506133
0.786587 51.703133669834
0.788488 51.600062717433
0.790390 51.497197238499
0.792292 51.394536823416
0.794194 51.292081063388
0.796096 51.189829550431
0.797998 51.087781877375
0.799900 50.985937637862
0.801802 50.884296426346
0.803704 50.782857838085
0.805606 50.681621469149
0.807508 50.580586916409
0.809409 50.479753777543
0.811311 50.379121651028
0.813213 50.278690136143
0.815115 50.178458832967
0.817017 50.078427342373
0.818919 49.978595266034
0.820821 49.878962206413
0.822723 49.779527766767
0.824625 49.680291551145
0.826527 49.581253164384
0.828428 49.482412212110
0.830330 49.383768300734
0.832232 49.285321037451
0.834134 49.187070030242
0.836036 49.089014887865
0.837938 48.991155219863
0.839840 48.893490636554
0.841742 48.796020749034
0.843644 48.698745169173
0.845546 48.601663509617
0.847447 48.504775383783
0.849349 48.408080405857
0.851251 48.311578190798
0.853153 48.215268354328
0.855055 48.119150512940
0.856957 48.023224283887
0.858859 47.927489285187
0.860761 47.831945135621
0.862663 47.736591454727
0.864565 47.641427862803
0.866466 47.546453980905
0.868368 47.451669430842
0.870270 47.357073835178
0.872172 47.262666817230
0.874074 47.168448001066
0.875976 47.074417011502
0.877878 46.980573474104
0.879780 46.886917015182
0.881682 46.793447261793
0.883584 46.700163841737
0.885485 46.607066383556
0.887387 46.514154516530
0.889289 46.421427870683
0.891191 46.328886076773
0.893093 46.236528766294
0.894995 46.144355571476
0.896897 46.052366125283
0.898799 45.960560061407
0.900701 45.868937014274
0.902603 45.777496619038
0.904505 45.686238511578
0.906406 45.595162328502
0.908308 45.504267707140
0.910210 45.413554285547
0.912112 45.323021702498
0.914014 45.232669597489
0.915916 45.142497610734
0.917818 45.052505383165
0.919720 44.962692556429
0.921622 44.873058772888
0.923524 44.783603675616
0.925425 44.694326908400
0.927327 44.605228115737
0.929229 44.516306942830
0.931131 44.427563035593
0.933033 44.338996040645
0.934935 44.250605605306
0.936837 44.162391377605
0.938739 44.074353006267
0.940641 43.986490140720
0.942543 43.898802431092
0.944444 43.811289528206
0.946346 43.723951083582
0.948248 43.636786749436
0.950150 43.549796178675
0.952052 43.462979024899
0.953954 43.376334942400
0.955856 43.289863586156
0.957758 43.203564611836
0.959660 43.117437675794
0.961562 43.031482435069
0.963463 42.945698547383
0.965365 42.860085671142
0.967267 42.774643465432
0.969169 42.689371590019
0.971071 42.604269705346
0.972973 42.519337472535
0.974875 42.434574553382
0.976777 42.349980610358
0.978679 42.265555306606
0.980581 42.181298305942
0.982482 42.097209272850
0.984384 42.013287872486
0.986286 41.929533770670
0.988188 41.845946633890
0.990090 41.762526129300
0.991992 41.679271924715
0.993894 41.596183688613
0.995796 41.513261090135
0.997698 41.430503799079
0.999600 41.347911485903
1.001502 41.265483821719
1.003403 41.183220478300
1.005305 41.101121128067
1.007207 41.019185444099
1.009109 40.937413100124
1.011011 40.855803770522
1.012913 40.774357130321
1.014815 40.693072855197
1.016717 40.611950621473
1.018619 40.530990106118
1.020521 40.450190986742
1.022422 40.369552941602
1.024324 40.289075649592
1.026226 40.208758790250
1.028128 40.128602043750
1.030030 40.048605090905
1.031932 39.968767613164
1.033834 39.889089292611
1.035736 39.809569811964
1.037638 39.730208854573
1.039540 39.651006104419
1.041441 39.571961246115
1.043343 39.493073964900
1.045245 39.414343946642
1.047147 39.335770877835
1.049049 39.257354445597
1.050951 39.179094337673
1.052853 39.100990242426
1.054755 39.023041848843
1.056657 38.945248846531
1.058559 38.867610925715
1.060460 38.790127777237
1.062362 38.712799092557
1.064264 38.635624563748
1.066166 38.558603883499
1.068068 38.481736745110
1.069970 38.405022842494
1.071872 38.328461870172
1.073774 38.252053523275
1.075676 38.175797497543
1.077578 38.099693489321
1.079479 38.023741195561
1.081381 37.947940313815
1.083283 37.872290542244
1.085185 37.796791579606
1.087087 37.721443125262
1.088989 37.646244879171
1.090891 37.571196541890
1.092793 37.496297814574
1.094695 37.421548398974
1.096597 37.346947997434
1.098498 37.272496312893
1.100400 37.198193048881
1.102302 37.124037909519
1.104204 37.050030599520
1.106106 36.976170824182
1.108008 36.902458289393
1.109910 36.828892701627
1.111812 36.755473767943
1.113714 36.682201195984
1.115616 36.609074693976
1.117518 36.536093970726
1.119419 36.463258735621
1.121321 36.390568698630
1.123223 36.318023570297
1.125125 36.245623061744
1.127027 36.173366884671
1.128929 36.101254751351
1.130831 36.029286374629
1.132733 35.957461467925
1.134635 35.885779745229
1.136537 35.814240921103
1.138438 35.742844710674
1.140340 35.671590829642
1.142242 35.600478994270
1.144144 35.529508921388
1.146046 35.458680328391
1.147948 35.387992933235
1.149850 35.317446454442
1.151752 35.247040611092
1.153654 35.176775122826
1.155556 35.106649709845
1.157457 35.036664092907
1.159359 34.966817993325
1.161261 34.897111132970
1.163163 34.827543234266
1.165065 34.758114020192
1.166967 34.688823214278
1.168869 34.619670540604
1.170771 34.550655723802
1.172673 34.481778489052
1.174575 34.413038562083
1.176476 34.344435669169
1.178378 34.275969537132
1.180280 34.207639893335
1.182182 34.139446465688
1.184084 34.071388982642
1.185986 34.003467173189
1.187888 33.935680766862
1.189790 33.868029493733
1.191692 33.800513084412
1.193594 33.733131270045
1.195495 33.665883782317
1.197397 33.598770353443
1.199299 33.531790716177
1.201201 33.464944603803
1.203103 33.398231750136
1.205005 33.331651889524
1.206907 33.265204756843
1.208809 33.198890087498
1.210711 33.132707617421
1.212613 33.066657083071
1.214515 33.000738221433
1.216416 32.934950770014
1.218318 32.869294466846
1.220220 32.803769050484
1.222122 32.738374260003
1.224024 32.673109834998
1.225926 32.607975515583
1.227828 32.542971042391
1.229730 32.478096156573
1.231632 32.413350599792
1.233534 32.348734114231
1.235435 32.284246442583
1.237337 32.219887328056
1.239239 32.155656514370
1.241141 32.091553745755
1.243043 32.027578766952
1.244945 31.963731323208
1.246847 31.900011160282
1.248749 31.836418024437
1.250651 31.772951662443
1.252553 31.709611821575
1.254454 31.646398249609
1.256356 31.583310694828
1.258258 31.520348906015
1.260160 31.457512632452
1.262062 31.394801623925
1.263964 31.332215630714
1.265866 31.269754403600
1.267768 31.207417693860
1.269670 31.145205253266
1.271572 31.083116834087
1.273473 31.021152189084
1.275375 30.959311071511
1.277277 30.897593235114
1.279179 30.835998434130
1.281081 30.774526423287
1.282983 30.713176957801
1.284885 30.651949793375
1.286787 30.590844686201
1.288689 30.529861392955
1.290591 30.468999670800
1.292492 30.408259277383
1.294394 30.347639970831
1.296296 30.287141509758
1.298198 30.226763653255
1.300100 30.166506160896
1.302002 30.106368792732
1.303904 30.046351309296
1.305806 29.986453471594
1.307708 29.926675041111
1.309610 29.867015779807
1.311512 29.807475450116
1.313413 29.748053814947
1.315315 29.688750637680
1.317217 29.629565682168
1.319119 29.570498712733
1.321021 29.511549494170
1.322923 29.452717791739
1.324825 29.394003371170
1.326727 29.335405998661
1.328629 29.276925440875
1.330531 29.218561464939
1.332432 29.160313838445
1.334334 29.102182329451
1.336236 29.044166706472
1.338138 28.986266738490
1.340040 28.928482194944
1.341942 28.870812845734
1.343844 28.813258461218
1.345746 28.755818812212
1.347648 28.698493669990
1.349550 28.641282806280
1.351451 28.584185993266
1.353353 28.527203003587
1.355255 28.470333610335
1.357157 28.413577587053
1.359059 28.356934707735
1.360961 28.300404746830
1.362863 28.243987479230
1.364765 28.187682680282
1.366667 28.131490125777
1.368569 28.075409591953
1.370470 28.019440855497
1.372372 27.963583693538
1.374274 27.907837883651
1.376176 27.852203203855
1.378078 27.796679432608
1.379980 27.741266348814
1.381882 27.685963731816
1.383784 27.630771361396
1.385686 27.575689017777
1.387588 27.520716481617
1.389489 27.465853534015
1.391391 27.411099956504
1.393293 27.356455531053
1.395195 27.301920040065
1.397097 27.247493266379
1.398999 27.193174993264
1.400901 27.138965004424
1.402803 27.084863083992
1.404705 27.030869016532
1.406607 26.976982587037
1.408509 26.923203580930
1.410410 26.869531784060
1.412312 26.815966982704
1.414214 26.762508963566
1.416116 26.709157513773
1.418018 26.655912420877
1.419920 26.602773472855
1.421822 26.549740458105
1.423724 26.496813165448
1.425626 26.443991384125
1.427528 26.391274903797
1.429429 26.338663514546
1.431331 26.286157006871
1.433233 26.233755171689
1.435135 26.181457800334
1.437037 26.129264684555
1.438939 26.077175616518
1.440841 26.025190388802
1.442743 25.973308794400
1.444645 25.921530626716
1.446547 25.869855679569
1.448448 25.818283747187
1.450350 25.766814624208
1.452252 25.715448105680
1.454154 25.664183987060
1.456056 25.613022064212
1.457958 25.561962133407
1.459860 25.511003991323
1.461762 25.460147435042
1.463664 25.409392262051
1.465566 25.358738270242
1.467467 25.308185257908
1.469369 25.257733023745
1.471271 25.207381366850
1.473173 25.157130086721
1.475075 25.106978983255
1.476977 25.056927856750
1.478879 25.006976507898
1.480781 24.957124737793
1.482683 24.907372347921
1.484585 24.857719140169
1.486486 24.808164916813
1.488388 24.758709480528
1.490290 24.709352634380
1.492192 24.660094181827
1.494094 24.610933926722
1.495996 24.561871673306
1.497898 24.512907226211
1.499800 24.464040390458
1.501702 24.415270971458
1.503604 24.366598775010
1.505506 24.318023607299
1.507407 24.269545274896
1.509309 24.221163584759
1.511211 24.172878344230
1.513113 24.124689361035
1.515015 24.076596443285
1.516917 24.028599399470
1.518819 23.980698038465
1.520721 23.932892169525
1.522623 23.885181602286
1.524525 23.837566146760
1.526426 23.790045613343
1.528328 23.742619812806
1.530230 23.695288556296
1.532132 23.648051655339
1.534034 23.600908921837
1.535936 23.553860168064
1.537838 23.506905206670
1.539740 23.460043850680
1.541642 23.413275913490
1.543544 23.366601208867
1.545445 23.320019550951
1.547347 23.273530754252
1.549249 23.227134633651
1.551151 23.180831004395
1.553053 23.134619682102
1.554955 23.088500482757
1.556857 23.042473222711
1.558759 22.996537718682
1.560661 22.950693787753
1.562563 22.904941247371
1.564464 22.859279915348
1.566366 22.813709609860
1.568268 22.768230149442
1.570170 22.722841352995
1.572072 22.677543039777
1.573974 22.632335029411
1.575876 22.587217141875
1.577778 22.542189197508
1.579680 22.497251017007
1.581582 22.452402421427
1.583483 22.407643232179
1.585385 22.362973271030
1.587287 22.318392360102
1.589189 22.273900321872
1.591091 22.229496979172
1.592993 22.185182155186
1.594895 22.140955673450
1.596797 22.096817357852
1.598699 22.052767032633
1.600601 22.008804522381
1.602503 21.964929652037
1.604404 21.921142246890
1.606306 21.877442132575
1.608208 21.833829135077
1.610110 21.790303080729
1.612012 21.746863796206
1.613914 21.703511108533
1.615816 21.660244845077
1.617718 21.617064833550
1.619620 21.573970902009
1.621522 21.530962878850
1.623423 21.488040592814
1.625325 21.445203872984
1.627227 21.402452548782
1.629129 21.359786449969
1.631031 21.317205406649
1.632933 21.274709249262
1.634835 21.232297808586
1.636737 21.189970915738
1.638639 21.147728402170
1.640541 21.105570099670
1.642442 21.063495840363
1.644344 21.021505456708
1.646246 20.979598781496
1.648148 20.937775647855
1.650050 20.896035889242
1.651952 20.854379339449
1.653854 20.812805832596
1.655756 20.771315203138
1.657658 20.729907285856
1.659560 20.688581915863
1.661461 20.647338928600
1.663363 20.606178159835
1.665265 20.565099445664
1.667167 20.524102622511
1.669069 20.483187527124
1.670971 20.442353996578
1.672873 20.401601868272
1.674775 20.360930979930
1.676677 20.320341169599
1.678579 20.279832275648
1.680480 20.239404136769
1.682382 20.199056591976
1.684284 20.158789480604
1.686186 20.118602642307
1.688088 20.078495917060
1.689990 20.038469145156
1.691892 19.998522167207
1.693794 19.958654824142
1.695696 19.918866957209
1.697598 19.879158407970
1.699499 19.839529018304
1.701401 19.799978630406
1.703303 19.760507086784
1.705205 19.721114230262
1.707107 19.681799903974
1.709009 19.642563951371
1.710911 19.603406216213
1.712813 19.564326542572
1.714715 19.525324774832
1.716617 19.486400757686
1.718519 19.447554336137
1.720420 19.408785355497
1.722322 19.370093661386
1.724224 19.331479099734
1.726126 19.292941516774
1.728028 19.254480759048
1.729930 19.216096673406
1.731832 19.177789106999
1.733734 19.139557907285
1.735636 19.101402922027
1.737538 19.063323999290
1.739439 19.025320987441
1.741341 18.987393735151
1.743243 18.949542091393
1.745145 18.911765905441
1.747047 18.874065026866
1.748949 18.836439305544
1.750851 18.798888591647
1.752753 18.761412735647
1.754655 18.724011588313
1.756557 18.686685000713
1.758458 18.649432824210
1.760360 18.612254910466
1.762262 18.575151111436
1.764164 18.538121279370
1.766066 18.501165266817
1.767968 18.464282926613
1.769870 18.427474111894
1.771772 18.390738676085
1.773674 18.354076472903
1.775576 18.317487356359
1.777477 18.280971180753
1.779379 18.244527800677
1.781281 18.208157071011
1.783183 18.171858846926
1.785085 18.135632983880
1.786987 18.099479337621
1.788889 18.063397764185
1.790791 18.027388119892
1.792693 17.991450261350
1.794595 17.955584045454
1.796496 17.919789329384
1.798398 17.884065970602
1.800300 17.848413826858
1.802202 17.812832756183
1.804104 17.777322616892
1.806006 17.741883267582
1.807908 17.706514567132
1.809810 17.671216374703
1.811712 17.635988549736
1.813614 17.600830951952
1.815516 17.565743441353
1.817417 17.530725878218
1.819319 17.495778123107
1.821221 17.460900036855
1.823123 17.426091480578
1.825025 17.391352315666
1.826927 17.356682403786
1.828829 17.322081606881
1.830731 17.287549787170
1.832633 17.253086807146
1.834535 17.218692529575
1.836436 17.184366817499
1.838338 17.150109534230
1.840240 17.115920543356
1.842142 17.081799708734
1.844044 17.047746894494
1.845946 17.013761965036
1.847848 16.979844785031
1.849750 16.945995219419
1.851652 16.912213133410
1.853554 16.878498392482
1.855455 16.844850862383
1.857357 16.811270409125
1.859259 16.777756898991
1.861161 16.744310198529
1.863063 16.710930174552
1.864965 16.677616694140
1.866867 16.644369624637
1.868769 16.611188833652
1.870671 16.578074189058
1.872573 16.545025558992
1.874474 16.512042811851
1.876376 16.479125816298
1.878278 16.446274441256
1.880180 16.413488555909
1.882082 16.380768029703
1.883984 16.348112732343
1.885886 16.315522533795
1.887788 16.282997304283
1.889690 16.250536914290
1.891592 16.218141234558
1.893493 16.185810136087
1.895395 16.153543490131
1.897297 16.121341168205
1.899199 16.089203042078
1.901101 16.057128983773
1.903003 16.025118865572
1.904905 15.993172560008
1.906807 15.961289939870
1.908709 15.929470878200
1.910611 15.897715248294
1.912513 15.866022923698
1.914414 15.834393778215
1.916316 15.802827685893
1.918218 15.771324521038
1.920120 15.739884158200
1.922022 15.708506472184
1.923924 15.677191338043
1.925826 15.645938631079
1.927728 15.614748226841
1.929630 15.583620001129
1.931532 15.552553829989
1.933433 15.521549589714
1.935335 15.490607156843
1.937237 15.459726408164
1.939139 15.428907220708
1.941041 15.398149471751
1.942943 15.367453038814
1.944845 15.336817799665
1.946747 15.306243632311
1.948649 15.275730415005
1.950551 15.245278026243
1.952452 15.214886344762
1.954354 15.184555249540
1.956256 15.154284619799
1.958158 15.124074335000
1.960060 15.093924274844
1.961962 15.063834319271
1.963864 15.033804348464
1.965766 15.003834242842
1.967668 14.973923883061
1.969570 14.944073150019
1.971471 14.914281924848
1.973373 14.884550088919
1.975275 14.854877523837
1.977177 14.825264111447
1.979079 14.795709733825
1.980981 14.766214273286
1.982883 14.736777612378
1.984785 14.707399633882
1.986687 14.678080220814
1.988589 14.648819256423
1.990490 14.619616624191
1.992392 14.590472207831
1.994294 14.561385891290
1.996196 14.532357558745
1.998098 14.503387094604
2.000000 14.474474383505

